Finding Interpretable Class-Specific Patterns through Efficient Neural Search

Discovering patterns in data that best describe the differences between classes allows to hypothesize and reason about class-specific mechanisms. In molecular biology, for example, this bears promise of advancing the understanding of cellular processes differing between tissues or diseases, which could lead to novel treatments. To be useful in practice, methods that tackle the problem of finding such differential patterns have to be readily interpretable by domain experts, and scalable to the extremely high-dimensional data. In this work, we propose a novel, inherently interpretable binary neural network architecture DIFFNAPS that extracts differential patterns from data. DiffNaps is scalable to hundreds of thousands of features and robust to noise, thus overcoming the limitations of current state-of-the-art methods in large-scale applications such as in biology. We show on synthetic and real world data, including three biological applications, that, unlike its competitors, DiffNaps consistently yields accurate, succinct, and interpretable class descriptions

==> bib/references.txt <==
abbrev.bib
abbreviations.bib
 These files define venue-macros, such that we can write
  booktitle = KDD17
 and by including either abbrev.bib OR abbreviations.bib these get expanded to either
  booktitle = {KDD} (abbrev.bib)
 or 
  booktitle = {ACM SIGKDD Conference on Knowledge Discovery and Data Mining (KDD'17)} (abbreviations.bib)
 Always use these files, add venues when needed, but make sure to always update *both* files.

bib-jilles.bib
 This is Jilles' standard reference library. Feel free to correct any errors, but do *not* add or remove entries without asking.

bib-paper.bib
 This is the paper-specific reference file. Feel free to add entries. The naming convention is author:<year>:<keyword>, e.g. vreeken:11:krimp. Make sure you use correct abbrev/abbreviation macros for venues.

==> results/diffnaps/exp1_diffnaps.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.6966337726600885,0.09171151417115447,0.7768253968253969,0.5641917293233083,0.7186203148703149,0.09326799597050472,0.8496693121693122,0.6218614718614719,0.6966337726600885,0.09171151417115447,0.7768253968253969,0.5641917293233083,0.7058388864466798,0.09011807876213032,0.8086112833082756,0.5892855000142708,0.3958149933815003,0.019835485628978033,0.4104729612668355,0.3738858779271444
500.0,0.9971428571428571,0.006388765649999377,1.0,0.9857142857142858,0.9831547619047619,0.024682292462907287,1.0,0.9404761904761905,0.9971428571428571,0.006388765649999377,1.0,0.9857142857142858,0.9897611116398591,0.013313999831109539,1.0,0.9683544303797469,0.40124295393625903,0.017846556754965555,0.4218260169029236,0.38566442728042605
1000.0,0.9735409035409036,0.028527787823008726,1.0,0.9361111111111111,0.9533035791369124,0.023571977125053434,0.9787296037296036,0.9184062850729517,0.9735409035409036,0.028527787823008726,1.0,0.9361111111111111,0.9627921863578133,0.02311728501496891,0.9854622849860452,0.9260855692989829,0.4119566639264424,0.016850151420544898,0.4300315340360006,0.3962135593096415
5000.0,1.0,0.0,1.0,1.0,0.9872294372294373,0.018739670480406253,1.0,0.9545454545454546,1.0,0.0,1.0,1.0,0.9933827089148339,0.009839297024268473,1.0,0.9761904761904762,0.519918449719747,0.010839209005967505,0.5310514291127523,0.5060373226801554
10000.0,0.9200000000000002,0.027386127875258272,0.95,0.9,0.9642559523809524,0.01638045237620531,0.9801587301587301,0.9427083333333334,0.9200000000000002,0.027386127875258272,0.95,0.9,0.9410411345786034,0.021375656953567232,0.9645904436860068,0.9202719406674909,0.7391924969355266,0.0012401628634338233,0.7407478054364522,0.7373112003008525
15000.0,0.9679464285714288,0.02615400937968506,1.0,0.946875,0.9485795510193906,0.03444358812442435,0.9935897435897436,0.9109504132231405,0.9679464285714288,0.02615400937968506,1.0,0.946875,0.9580090453262633,0.029594147308121755,0.9967741935483871,0.9296382399637106,0.5523461977640788,0.007308101708651486,0.5588006456693013,0.5413827617963155
20000.0,0.9260889110889112,0.04853936356261732,0.9807692307692307,0.8705086580086581,0.9440360791169613,0.03094964609180996,0.9761904761904762,0.8938969363969363,0.9260889110889112,0.04853936356261732,0.9807692307692307,0.8705086580086581,0.9342546631867416,0.03659306748504387,0.9692832764505119,0.8820424155856229,1.3970171809196472,0.0066433397353583504,1.4084336241086324,1.3922263860702515
25000.0,0.8171599249018604,0.13409160366733133,1.0,0.6272281959378734,0.8627595092208669,0.08580237040634978,0.965034965034965,0.7269911291416669,0.8171599249018604,0.13409160366733133,1.0,0.6272281959378734,0.8374252161237882,0.11110541778178265,0.9818840579710144,0.6724563798630183,2.8535355019569395,0.002838644712698605,2.858231846491496,2.850575610001882
50000.0,0.7654949716755478,0.08482448883098825,0.9139318885448916,0.7086800499271896,0.8130926537743459,0.05008871081607849,0.899823310504425,0.7766002457056378,0.7654949716755477,0.08482448883098827,0.9139318885448916,0.7086800499271895,0.7869378815485972,0.06711488862595513,0.9058002253910151,0.7467777649173102,5.673261498610178,0.007474521244282717,5.684850478172303,5.664962840080261
75000.0,0.8016431764904304,0.07887514377915157,0.916826923076923,0.7173076923076924,0.8070007706721238,0.06678220917042182,0.8907806616460463,0.7088293929035908,0.8016431764904304,0.07887514377915157,0.916826923076923,0.7173076923076924,0.8037076656340745,0.07191090441999431,0.9034237669601768,0.7121145414715807,8.49394212245941,0.015968111690613993,8.521241295337678,8.481033798058828
100000.0,0.7418926813640436,0.0603939019938742,0.823849104859335,0.6597802314905896,0.7145972435092952,0.04727942845155441,0.7774757857574905,0.6638554006722024,0.7418926813640436,0.06039390199387425,0.823849104859335,0.6597802314905895,0.7274665403669,0.052422495647103,0.7995345437099473,0.6663092360530571,12.880318135420485,0.003996454664908029,12.88504467010498,12.876705304781597


==> results/diffnaps/exp1_diffnaps_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.7439069264069265,0.7236291486291486,0.7439069264069265,0.7334836968000625,0.410455326239268
500.0,1.0,0.9404761904761905,1.0,0.9683544303797469,0.38566442728042605
1000.0,1.0,0.959090909090909,1.0,0.9786729857819905,0.39759514331817625
5000.0,1.0,0.9967532467532467,1.0,0.998371335504886,0.5151625434557597
10000.0,0.9,0.96875,0.9,0.9316546762589928,0.7407478054364522
15000.0,0.9928571428571429,0.9699675324675325,0.9928571428571429,0.9812524462696373,0.5562331597010295
20000.0,0.8791666666666667,0.9518995098039216,0.8791666666666667,0.9123503895401706,1.4084336241086324
25000.0,0.6272281959378734,0.7269911291416669,0.6272281959378734,0.6724563798630183,2.858231846491496
50000.0,0.7155415713196034,0.78414923177509,0.7155415713196034,0.7467777649173102,5.668962426980337
75000.0,0.7173076923076924,0.7088293929035908,0.7173076923076924,0.7121145414715807,8.493118552366893
100000.0,0.6597802314905896,0.6731872728188266,0.6597802314905895,0.6663092360530571,12.87704774538676


==> results/diffnaps/exp1_diffnaps_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.7600538350538351,0.7600538350538351,0.7600538350538351,0.7600538350538351,0.3738858779271444
500.0,1.0,0.9895833333333333,1.0,0.9947368421052631,0.3885393460591634
1000.0,0.9923076923076923,0.9787296037296036,0.9923076923076923,0.9854622849860452,0.3962135593096415
5000.0,1.0,0.9962121212121211,1.0,0.9980988593155893,0.5060373226801554
10000.0,0.9,0.9518849206349206,0.9,0.9252155583883117,0.7373112003008525
15000.0,1.0,0.9935897435897436,1.0,0.9967741935483871,0.5413827617963155
20000.0,0.9807692307692307,0.9583333333333333,0.9807692307692307,0.9692832764505119,1.3922263860702515
25000.0,0.84875,0.8847475961538461,0.84875,0.8659111568642686,2.852576267719269
50000.0,0.9139318885448916,0.899823310504425,0.9139318885448916,0.9058002253910151,5.664962840080261
75000.0,0.8417194501405028,0.8390426824637351,0.8417194501405028,0.8394770479674387,8.481033798058828
100000.0,0.7442269276131506,0.7176217335510028,0.7442269276131506,0.7305430386090189,12.8786150376002


==> results/diffnaps/exp1_diffnaps_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.5641917293233083,0.6218614718614719,0.5641917293233083,0.5892855000142708,0.3742901086807251
500.0,1.0,1.0,1.0,1.0,0.3906594395637512
1000.0,0.95,0.9677544677544677,0.95,0.9585214729117468,0.40608555475870767
5000.0,1.0,0.9886363636363636,1.0,0.9942528735632183,0.5165097912152609
10000.0,0.9,0.9427083333333334,0.9,0.9202719406674909,0.7394386410713196
15000.0,0.95,0.9109504132231405,0.95,0.9296382399637106,0.5483866930007935
20000.0,0.8705086580086581,0.8938969363969363,0.8705086580086581,0.8820424155856229,1.3938184261322022
25000.0,0.78125,0.8668981481481481,0.78125,0.8184151785714285,2.8528363784154256
50000.0,0.7358333333333333,0.8100988880400645,0.7358333333333333,0.7682612764743801,5.672956279913584
75000.0,0.916826923076923,0.8907806616460463,0.916826923076923,0.9034237669601768,8.489927860101064
100000.0,0.823849104859335,0.7774757857574905,0.823849104859335,0.7995345437099473,12.884177919228872


==> results/diffnaps/exp1_diffnaps_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.6381909756909756,0.6378878066378066,0.6381909756909756,0.6377601170569551,0.4099706927935282
500.0,0.9857142857142858,0.9857142857142858,0.9857142857142858,0.9857142857142858,0.4195255398750305
1000.0,0.9892857142857142,0.94253663003663,0.9892857142857142,0.9652186188103011,0.4300315340360006
5000.0,1.0,1.0,1.0,1.0,0.5310514291127523
10000.0,0.95,0.9801587301587301,0.95,0.9645904436860068,0.73948734998703
15000.0,0.95,0.919493006993007,0.95,0.9344965079683523,0.5569277286529541
20000.0,0.95,0.9398601398601398,0.95,0.9448722986247544,1.3934136112531026
25000.0,1.0,0.965034965034965,1.0,0.9818840579710144,2.850575610001882
50000.0,0.7086800499271896,0.7947915928465128,0.7086800499271895,0.7489818936602003,5.6745754679044085
75000.0,0.7523221343873518,0.7977809446888394,0.7523221343873518,0.7743657737201985,8.484389106432596
100000.0,0.7171121933621933,0.6638554006722024,0.7171121933621933,0.6892385573327466,12.88504467010498


==> results/diffnaps/exp1_diffnaps_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.7768253968253969,0.8496693121693122,0.7768253968253969,0.8086112833082756,0.4104729612668355
500.0,1.0,1.0,1.0,1.0,0.4218260169029236
1000.0,0.9361111111111111,0.9184062850729517,0.9361111111111111,0.9260855692989829,0.42985752820968626
5000.0,1.0,0.9545454545454546,1.0,0.9761904761904762,0.5308311621348063
10000.0,0.95,0.9777777777777777,0.95,0.9634730538922156,0.7389774878819784
15000.0,0.946875,0.9488970588235295,0.946875,0.9478838388812291,0.5588006456693013
20000.0,0.95,0.9761904761904762,0.95,0.9627249357326477,1.3971938570340474
25000.0,0.8285714285714285,0.8701257076257076,0.8285714285714285,0.8484593073492113,2.8534574071566263
50000.0,0.753488015252721,0.7766002457056378,0.753488015252721,0.7648682473000809,5.684850478172303
75000.0,0.7800396825396825,0.7985701716584068,0.7800396825396825,0.7891571980509773,8.521241295337678
100000.0,0.7644949494949494,0.7408460247469535,0.7644949494949496,0.7517073261297296,12.876705304781597


==> results/diffnaps/exp2_diffnaps.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
2.0,0.8120947940947941,0.09204464171448462,0.8899891774891775,0.7102272727272728,0.8695379086380308,0.06362798412417559,0.9280647382920111,0.7701930014430014,0.8120947940947939,0.09204464171448466,0.8899891774891775,0.7102272727272727,0.8368147679717015,0.0785854115985778,0.8983597448158904,0.7389559833457912,0.15649649461110432,0.014658806079394819,0.18255550066630047,0.14814267555872598
5.0,0.703146511546066,0.048457799772028166,0.7667473427157636,0.657656961673754,0.7197580695477525,0.03729874663087711,0.7769672959043669,0.6854573808707551,0.703146511546066,0.048457799772028166,0.7667473427157636,0.657656961673754,0.7096231382157089,0.03998335459351114,0.7564724676256154,0.6700504562622914,0.13570470333099366,0.003709450899677588,0.14054046471913656,0.13036440213521322
10.0,0.7860177329728945,0.0395889932327107,0.854246869143928,0.7556279270821908,0.6827167979179138,0.04567548583299862,0.7296638534716304,0.6116410414423036,0.7860177329728943,0.03958899323271065,0.8542468691439279,0.7556279270821908,0.7284770111687496,0.0404500757851783,0.7851532252545608,0.6746266174899077,0.28037217140197757,0.0029236604607696583,0.2848006049791972,0.2766487956047058
15.0,0.7628119553782111,0.03730437605659845,0.8030758252640606,0.7109281606902261,0.573030613877398,0.005767093196401208,0.5788335419692173,0.5640457207121349,0.7628119553782111,0.03730437605659842,0.8030758252640605,0.7109281606902261,0.6509606144164899,0.01603644000208399,0.6643722313671651,0.62571799391529,0.41781526406606034,0.0032860774874393962,0.42231591542561847,0.4140246311823527
20.0,0.760592264656232,0.020945680300262396,0.786964882747971,0.7398398660415503,0.6858862764566049,0.015315687961058245,0.7026846158390272,0.663095330757856,0.760592264656232,0.020945680300262396,0.786964882747971,0.7398398660415503,0.7199681692928737,0.01723818974414274,0.7381414537857512,0.6974621105696598,0.6047539774576823,0.0010218951135583223,0.6060479640960693,0.6034839351971945
25.0,0.724085384387617,0.013696001110198102,0.7364191715233511,0.7019175198385617,0.6575411450946349,0.011670765169944678,0.6718284768607917,0.6414847543665804,0.724085384387617,0.013696001110198102,0.7364191715233511,0.7019175198385617,0.6879227244313487,0.01217424382239712,0.7001791867270174,0.6694232558442098,0.7509578235944112,0.0021011835669124904,0.7534083724021912,0.7491815646489461
30.0,0.6127964556092628,0.031389879306033326,0.6487056278871665,0.5797544868062209,0.6012446826408462,0.020220409467308943,0.6263465959053645,0.5724445101620403,0.6127964556092627,0.031389879306033354,0.6487056278871665,0.5797544868062208,0.6050968760030762,0.02429883583996526,0.6359577235457385,0.5747935764973217,0.5710895570119222,0.0025761113273385094,0.5735041538874308,0.5677022655804952
35.0,0.5637116481035025,0.01754916687728909,0.5861037216586852,0.5441963600607763,0.5701149564183942,0.020052443782132435,0.598130372833886,0.5422279621219926,0.5637116481035025,0.017549166877289125,0.5861037216586853,0.5441963600607763,0.565312999939216,0.017771595604735853,0.5904344699916749,0.5420831346232221,0.6691632199287414,0.007911471320422896,0.6818408846855164,0.6626734018325806
40.0,0.6573604756220893,0.022297344069488915,0.6748585951745866,0.6200726542975129,0.5937486563940159,0.012268851259553131,0.609712491807885,0.5779303328142243,0.6573604756220893,0.0222973440694889,0.6748585951745866,0.6200726542975129,0.6216178592326675,0.015266354094543045,0.6333127664947329,0.5953535387724417,0.7938340322176615,0.005632465462503218,0.8023286978403728,0.788519028822581
45.0,0.6566785161529968,0.021772717697959895,0.6848384206815354,0.6323281618526716,0.5719397142992605,0.012490416541260263,0.5811996043356449,0.5539759984236573,0.6566785161529968,0.021772717697959933,0.6848384206815356,0.6323281618526716,0.6096676076061723,0.015808190083421516,0.626944985659797,0.5888585142530127,0.9952098512649536,0.004574784697238181,1.0026448806126913,0.9911039551099141
50.0,0.6645508266291374,0.009663325394998203,0.6751663438006783,0.6547777459177279,0.5466745641730133,0.008788312935142876,0.5538954302017683,0.531681173348484,0.6645508266291373,0.00966332539499817,0.6751663438006781,0.6547777459177277,0.5977954825911536,0.003729095970050987,0.6021843855888193,0.5927312011440727,1.0985922400156656,0.006203587773276731,1.1043611566225688,1.0883225361506144


==> results/diffnaps/exp2_diffnaps_0.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.7140151515151516,0.7701930014430014,0.7140151515151516,0.7389559833457912,0.18255550066630047
5.0,0.6876097374741539,0.7247160324930471,0.6876097374741539,0.7047734045927522,0.14054046471913656
10.0,0.7622310301497608,0.6886850660342227,0.7622310301497608,0.7205872476405858,0.2807087381680807
15.0,0.7109281606902261,0.5640457207121349,0.7109281606902261,0.62571799391529,0.42231591542561847
20.0,0.7483824004839703,0.6929539173899634,0.7483824004839703,0.7187437401118338,0.6051505883534749
25.0,0.7364191715233511,0.665131880670549,0.7364191715233511,0.6976360590863742,0.7530847827593485
30.0,0.5846323566195637,0.5939720631901338,0.5846323566195637,0.5874480135769539,0.571493927637736
35.0,0.5501449510623586,0.5741044812070746,0.5501449510623587,0.5602221996858877,0.6818408846855164
40.0,0.6554792275074538,0.5988686033887947,0.6554792275074538,0.6237490371203877,0.7890055855115254
45.0,0.6323281618526716,0.5539759984236573,0.6323281618526716,0.5888585142530127,0.9963905930519104
50.0,0.6627850828566,0.5519857259146183,0.6627850828566,0.6003440885565187,1.1009063601493836


==> results/diffnaps/exp2_diffnaps_1.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.8594047619047619,0.9280647382920111,0.8594047619047619,0.8904968652563238,0.1511832276980082
5.0,0.7667473427157636,0.7245664954115736,0.7667473427157636,0.7445161411327883,0.13036440213521322
10.0,0.7556279270821908,0.6116410414423036,0.7556279270821908,0.6746266174899077,0.2766487956047058
15.0,0.8030758252640606,0.5740735296612127,0.8030758252640605,0.6643722313671651,0.4140246311823527
20.0,0.7398398660415503,0.663095330757856,0.7398398660415503,0.6974621105696598,0.6039762775103251
25.0,0.7019175198385617,0.6414847543665804,0.7019175198385617,0.6694232558442098,0.7497186779975891
30.0,0.5797544868062209,0.5724445101620403,0.5797544868062208,0.5747935764973217,0.5692622780799865
35.0,0.5616928672482786,0.5647803954359668,0.5616928672482786,0.5613641804476377,0.6630678415298462
40.0,0.6733808456579531,0.5857793055131761,0.6733808456579531,0.6243899407518647,0.788519028822581
45.0,0.6403895808831309,0.5635810965199207,0.6403895808831309,0.5981278574297371,1.0026448806126913
50.0,0.674006173077532,0.5472898152515558,0.674006173077532,0.6021843855888193,1.1016149361928305


==> results/diffnaps/exp2_diffnaps_2.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.7102272727272728,0.8439048873831483,0.7102272727272727,0.7636870608875576,0.14814267555872598
5.0,0.7408051381367171,0.7769672959043669,0.7408051381367171,0.7564724676256154,0.13576831420262656
10.0,0.7753960878564459,0.6707175224337251,0.7753960878564459,0.717635384613245,0.2848006049791972
15.0,0.774486707074303,0.5713379168755999,0.774486707074303,0.6552136193676164,0.4152477502822876
20.0,0.779018454555682,0.7026846158390272,0.779018454555682,0.7381414537857512,0.6060479640960693
25.0,0.7335245358273141,0.6718284768607917,0.7335245358273141,0.7001791867270174,0.7491815646489461
30.0,0.6403927259853461,0.6011250899155326,0.6403927259853461,0.6177360012879302,0.5734851598739624
35.0,0.5764203404874135,0.5713315704930509,0.5764203404874136,0.5724610149476574,0.6713936805725098
40.0,0.6200726542975129,0.5779303328142243,0.6200726542975129,0.5953535387724417,0.8023286978403728
45.0,0.6537779671978644,0.5811996043356449,0.6537779671978644,0.613937688316251,0.9911039551099141
50.0,0.6560187874931488,0.5485206761486403,0.6560187874931488,0.5957486148335719,1.0883225361506144


==> results/diffnaps/exp2_diffnaps_3.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.8868376068376068,0.8986188811188811,0.8868376068376068,0.892574185552945,0.14861921866734823
5.0,0.657656961673754,0.6854573808707551,0.657656961673754,0.6700504562622914,0.13715712626775106
10.0,0.7825867506321471,0.7128765062076872,0.7825867506321471,0.7443825808454494,0.2796769420305888
15.0,0.7864177515346629,0.576862360168825,0.7864177515346629,0.6638272563138566,0.41838961839675903
20.0,0.7487557194519858,0.6787859708323323,0.7487557194519858,0.7098067301869692,0.6034839351971945
25.0,0.7213155507340957,0.6566706842670718,0.7213155507340957,0.6863041470864026,0.7534083724021912
30.0,0.6104970807480163,0.6123351540311595,0.6104970807480163,0.6095490651074361,0.5677022655804952
35.0,0.5441963600607763,0.5422279621219926,0.5441963600607763,0.5420831346232221,0.6626734018325806
40.0,0.6630110554729406,0.609712491807885,0.6630110554729404,0.6333127664947329,0.7937052925427754
45.0,0.6720584501497813,0.5801782010302841,0.6720584501497813,0.6204689923720642,0.9930353442827861
50.0,0.6751663438006783,0.531681173348484,0.6751663438006781,0.5927312011440727,1.1043611566225688


==> results/diffnaps/exp2_diffnaps_4.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.8899891774891775,0.9069080349531117,0.8899891774891775,0.8983597448158904,0.15198185046513876
5.0,0.6629133777299411,0.6870831430590203,0.6629133777299411,0.6723032214650972,0.1346932093302409
10.0,0.854246869143928,0.7296638534716304,0.8542468691439279,0.7851532252545608,0.2800257762273153
15.0,0.7391513323278028,0.5788335419692173,0.7391513323278028,0.6456719711185215,0.4190984050432841
20.0,0.786964882747971,0.6919115474638455,0.786964882747971,0.7356868118101545,0.6051111221313477
25.0,0.7272501440147624,0.6525899293081824,0.7272501440147624,0.6860709734127397,0.7493957201639811
30.0,0.6487056278871665,0.6263465959053645,0.6487056278871665,0.6359577235457385,0.5735041538874308
35.0,0.5861037216586852,0.598130372833886,0.5861037216586853,0.5904344699916749,0.6668402910232544
40.0,0.6748585951745866,0.596452548445999,0.6748585951745866,0.6312840130239102,0.7956115563710531
45.0,0.6848384206815354,0.5807636711867955,0.6848384206815356,0.626944985659797,0.9928744832674662
50.0,0.6547777459177279,0.5538954302017683,0.6547777459177277,0.5979691228327857,1.0977562109629313


==> results/diffnaps/exp3_diffnaps.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.7424823588967181,0.11266957223317858,0.8870535714285714,0.581002331002331,0.8484452119170165,0.07919848447488359,0.946984126984127,0.7332288082288083,0.7424823588967182,0.11266957223317857,0.8870535714285714,0.581002331002331,0.7897757822418542,0.09949096667853864,0.9158220482859215,0.645070627661213,0.16659441550572712,0.014874103879251378,0.19231589237848917,0.15704456170399983
10.0,0.7219971054170605,0.06802286762484762,0.7874269005847954,0.6107371794871794,0.7928650274143787,0.061214188302070975,0.846617616020086,0.7156188310600076,0.7219971054170605,0.06802286762484762,0.7874269005847954,0.6107371794871794,0.7531346184067891,0.06297437060800691,0.8093658791455673,0.6589458159159978,0.15981072902679444,0.002287989337510002,0.16347958246866862,0.15791467428207398
20.0,0.7539438275934481,0.034105130933084774,0.7967990074441688,0.7136363636363636,0.8332993637879692,0.03871763841608767,0.8776811107930653,0.7819533061500352,0.7539438275934481,0.03410513093308479,0.7967990074441688,0.7136363636363636,0.7896521957489361,0.029475417146278098,0.8304323269029893,0.7600106289320927,0.16022466977437336,0.002508956251105845,0.16391505797704062,0.1578227440516154
30.0,0.7253847879872738,0.022128300070009373,0.7428618421052632,0.68985036702428,0.816268000156825,0.02914497314607287,0.8510458409839214,0.780109077650543,0.7253847879872738,0.022128300070009353,0.7428618421052631,0.68985036702428,0.7659141810047831,0.022192406892745035,0.7901788017458808,0.7337540221169472,0.16069445212682087,0.001335543952403253,0.1623033881187439,0.1585983673731486
40.0,0.741636166241739,0.09552904956929335,0.8180495356037152,0.5774722733406945,0.8275936268610418,0.0777908294167249,0.8818783068783069,0.6937784802916381,0.741636166241739,0.09552904956929335,0.8180495356037152,0.5774722733406945,0.7806416093788003,0.08765624389150611,0.8440601816028599,0.6294401026777464,0.1585716700553894,0.0013387965446897856,0.16095348199208578,0.15776658058166504
50.0,0.7778660154173311,0.15091582906924592,1.0,0.5976937134502924,0.860647740640329,0.07608595116099791,0.9541144474254841,0.7442219596171802,0.7778660154173311,0.1509158290692459,1.0,0.5976937134502924,0.8135985766100481,0.11320995216887272,0.9759538529689336,0.6627630290409745,0.15941383838653564,0.0016844423111370527,0.16145719289779664,0.15791120131810507
60.0,0.8161759901657912,0.09493939902865478,0.9588888888888889,0.710272988505747,0.8429858250239375,0.05976662293202364,0.9369269327164065,0.7724363072650278,0.8161759901657912,0.09493939902865478,0.9588888888888889,0.710272988505747,0.8263560616489569,0.0791541574119998,0.9476416715145839,0.7312717475082138,0.15886811097462972,0.0010882861678886773,0.16057727336883545,0.15761726299921672
70.0,0.8037555990047449,0.08885755149514121,0.9178571428571429,0.7152795031055901,0.8610977753023844,0.05910720524440575,0.9294512676865618,0.7950530538302278,0.8037555990047449,0.08885755149514121,0.9178571428571429,0.7152795031055901,0.8279001985251216,0.07574437996882334,0.9232686935933949,0.7492618691794655,0.15927199681599935,0.0017459776526926036,0.16140153805414836,0.1578622778256734
80.0,0.7615860870032573,0.12298277404271712,0.873015873015873,0.6206721545111014,0.8133902059586976,0.08253512123286436,0.9001215159109897,0.7165217338054581,0.7615860870032573,0.12298277404271712,0.873015873015873,0.6206721545111014,0.7840615666589992,0.10369544840318397,0.8816865606277229,0.6621604035839075,0.15850345532099405,0.0013763202795723944,0.16094825665156046,0.15768789847691853
90.0,0.7515425986488821,0.08803967096575527,0.8373303167420815,0.6078790031218211,0.8117168335099914,0.05443265019011418,0.8617157177451735,0.7394663115422349,0.7515425986488821,0.08803967096575523,0.8373303167420815,0.6078790031218212,0.774896988407108,0.07452030095700866,0.8346215681229963,0.654453723257562,0.1588031307856242,0.0015525971501453072,0.16111236810684204,0.1574308435122172
100.0,0.7191253374631857,0.1101869460914069,0.8754955570745044,0.5846161999103175,0.7993910995187469,0.10632091637662718,0.9103038110215144,0.672122898299369,0.7191253374631857,0.1101869460914069,0.8754955570745044,0.5846161999103175,0.7525112373307429,0.10666979700403632,0.8924796725998312,0.6207354591154273,0.16107324123382566,0.005534982313063057,0.1707832376162211,0.15767975648244223


==> results/diffnaps/exp3_diffnaps_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.7932964378616553,0.8635611464558832,0.7932964378616553,0.826598464667977,0.19231589237848917
10.0,0.7300881448758687,0.8280370075421409,0.7300881448758687,0.7722248664499631,0.16347958246866862
20.0,0.78125,0.8454585619059304,0.78125,0.8098757533218015,0.16391505797704062
30.0,0.7349281609195403,0.8378654167605739,0.7349281609195403,0.782973762215943,0.1623033881187439
40.0,0.743651085756349,0.82558340782025,0.743651085756349,0.7806678390046196,0.15776658058166504
50.0,0.825,0.8707964829288359,0.825,0.8428838939688674,0.16145719289779664
60.0,0.775375939849624,0.8229672191843245,0.775375939849624,0.7975271364547432,0.15893667538960773
70.0,0.8636904761904762,0.8894951499118166,0.8636904761904762,0.875333770225216,0.1578622778256734
80.0,0.8521671826625388,0.9001215159109897,0.8521671826625388,0.8753235695790944,0.16094825665156046
90.0,0.787292970187707,0.8617157177451735,0.787292970187707,0.8195518019037294,0.1576239267985026
100.0,0.6994381598793364,0.8442525728240013,0.6994381598793364,0.7605774404920338,0.15773605902989704


==> results/diffnaps/exp3_diffnaps_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.8870535714285714,0.946984126984127,0.8870535714285714,0.9158220482859215,0.15730653603871664
10.0,0.7640078312492106,0.846617616020086,0.7640078312492106,0.8031094496215534,0.16029515663782756
20.0,0.7136363636363636,0.8554882617382618,0.7136363636363636,0.7780193231068983,0.16039923032124836
30.0,0.7181704260651629,0.8164056476080608,0.7181704260651629,0.7639726993443625,0.16095842123031617
40.0,0.7803174603174603,0.8818783068783069,0.7803174603174603,0.8243837085470371,0.16095348199208578
50.0,0.6939090909090908,0.8854953958697274,0.6939090909090909,0.7779445093536055,0.1583598772684733
60.0,0.780761603004166,0.8476079622132253,0.780761603004166,0.8122468831567162,0.15761726299921672
70.0,0.9178571428571429,0.9294512676865618,0.9178571428571429,0.9232686935933949,0.16094349225362142
80.0,0.635763366750209,0.7530033928060245,0.635763366750209,0.6871330645934546,0.15799334446589153
90.0,0.735381140598532,0.767731828996651,0.735381140598532,0.7511766085738889,0.1574308435122172
100.0,0.8754955570745044,0.9103038110215144,0.8754955570745044,0.8924796725998312,0.15767975648244223


==> results/diffnaps/exp3_diffnaps_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.581002331002331,0.7332288082288083,0.581002331002331,0.645070627661213,0.15982056856155397
10.0,0.6107371794871794,0.7156188310600076,0.6107371794871794,0.6589458159159978,0.15793986717859904
20.0,0.7387645361174773,0.8059155783525531,0.7387645361174773,0.7699229464808982,0.15796173016230267
30.0,0.68985036702428,0.7959140177810256,0.68985036702428,0.7337540221169472,0.1609761595726013
40.0,0.5774722733406945,0.6937784802916381,0.5774722733406945,0.6294401026777464,0.15801490147908528
50.0,0.5976937134502924,0.7442219596171802,0.5976937134502924,0.6627630290409745,0.15831516981124877
60.0,0.710272988505747,0.7724363072650278,0.710272988505747,0.7312717475082138,0.15837217569351197
70.0,0.7152795031055901,0.7950530538302278,0.7152795031055901,0.7492618691794655,0.16140153805414836
80.0,0.6206721545111014,0.7165217338054581,0.6206721545111014,0.6621604035839075,0.1577883243560791
90.0,0.7898295625942685,0.8435505793226382,0.7898295625942685,0.8146812401773629,0.15963370005289715
100.0,0.5846161999103175,0.672122898299369,0.5846161999103175,0.6207354591154273,0.1707832376162211


==> results/diffnaps/exp3_diffnaps_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.7434774436090226,0.8798458485958487,0.7434774436090226,0.8056508002844655,0.16648451884587606
10.0,0.7874269005847954,0.8361538952676724,0.7874269005847954,0.8093658791455673,0.15791467428207398
20.0,0.7392692307692308,0.7819533061500352,0.7392692307692307,0.7600106289320927,0.1578227440516154
30.0,0.7428618421052632,0.780109077650543,0.7428618421052631,0.7586916196007825,0.16063592433929444
40.0,0.7886904761904762,0.8649107142857143,0.7886904761904763,0.8246562150617389,0.15815699100494385
50.0,1.0,0.9541144474254841,1.0,0.9759538529689336,0.15791120131810507
60.0,0.9588888888888889,0.9369269327164065,0.9588888888888889,0.9476416715145839,0.16057727336883545
70.0,0.719244142101285,0.8029504440443553,0.719244142101285,0.754822772924455,0.15798041820526124
80.0,0.8263118580765639,0.8027774665421723,0.8263118580765639,0.8140042349108162,0.15809945265452066
90.0,0.6078790031218211,0.7394663115422349,0.6078790031218212,0.654453723257562,0.15821481545766194
100.0,0.6649801587301587,0.7005837551313894,0.6649801587301587,0.6797268581689639,0.1603482206662496


==> results/diffnaps/exp3_diffnaps_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.7075820105820105,0.818606129320415,0.7075820105820106,0.7557369703096941,0.15704456170399983
10.0,0.7177254708882492,0.7378977871819865,0.7177254708882492,0.7220270809008635,0.15942436456680298
20.0,0.7967990074441688,0.8776811107930653,0.7967990074441688,0.8304323269029893,0.16102458635965983
30.0,0.7411131438221221,0.8510458409839214,0.7411131438221221,0.7901788017458808,0.1585983673731486
40.0,0.8180495356037152,0.8718172250292993,0.8180495356037152,0.8440601816028599,0.15796639521916708
50.0,0.7727272727272727,0.8486104173604174,0.7727272727272727,0.8084475977178593,0.16102575063705443
60.0,0.8555805305805306,0.8349907037407038,0.8555805305805306,0.8430928696105275,0.15883716742197673
70.0,0.8027067307692308,0.8885389610389611,0.8027067307692308,0.8368138867030774,0.15817225774129232
80.0,0.873015873015873,0.8945269207288438,0.873015873015873,0.8816865606277229,0.15768789847691853
90.0,0.8373303167420815,0.8461197299432592,0.8373303167420815,0.8346215681229963,0.16111236810684204
100.0,0.7710966117216117,0.8696924603174603,0.7710966117216117,0.8090367562774579,0.15881893237431843


==> results/diffnaps/exp4_diffnaps.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.8013184360960677,0.03129332231882983,0.8381118881118881,0.7661423444976077,0.8596034589270587,0.03971326243602754,0.9142871017871018,0.8150017247505286,0.8013184360960677,0.03129332231882983,0.8381118881118881,0.7661423444976077,0.8257896636741868,0.027500730810806753,0.8545453268052985,0.7858232160707382,0.2388551449775696,0.09301219905864301,0.3407859404881795,0.15649677515029908
0.01,0.8270575954260165,0.07341782364063086,0.934047619047619,0.7565740740740741,0.8301916027294816,0.04791953323581524,0.8873011491432544,0.780381609131609,0.8270575954260165,0.07341782364063086,0.934047619047619,0.7565740740740741,0.826798305338553,0.05474027040889787,0.8971401065218313,0.7664191838111631,0.20713510592778522,0.07883605461035414,0.34110024372736614,0.15681944688161215
0.05,0.782017199862401,0.07507022831767819,0.8933333333333333,0.6890204678362573,0.8492189153006999,0.062073736141956555,0.905812511075669,0.7464038252196146,0.782017199862401,0.07507022831767819,0.8933333333333333,0.6890204678362573,0.8120750939118709,0.06920658673382846,0.8990381578775927,0.7100883301963175,0.17223069349924724,0.028655488341375424,0.22322434186935425,0.15706775585810342
0.075,0.7449264615389397,0.06884222057187436,0.8263333333333334,0.6597364713329177,0.8486263641041273,0.04373864304519686,0.8992929292929293,0.7829832175571845,0.7449264615389397,0.0688422205718744,0.8263333333333334,0.6597364713329177,0.7909184072779949,0.06046845199858019,0.8608631310031112,0.7066585873078588,0.16541330575942995,0.009541637344125347,0.18230791886647543,0.15999112923940023
0.1,0.7725890070247461,0.10465823733356164,0.8537834448160535,0.6428118031838962,0.8354457107983195,0.06263400710780492,0.9042479561501301,0.7469865139038071,0.7725890070247461,0.10465823733356164,0.8537834448160535,0.6428118031838962,0.798546254542216,0.0871645492388696,0.8776835037546433,0.6989842951295843,0.1590998395284017,0.002774898223073247,0.16360047260920207,0.15665560960769653
0.2,0.7663752879805916,0.08671354016375431,0.8630165912518855,0.6531652661064427,0.8084851171594767,0.0668468385641476,0.8863976301476302,0.7141928450259438,0.7663752879805916,0.08671354016375431,0.8630165912518855,0.6531652661064427,0.7847669055592743,0.0759491443429424,0.8744583260332786,0.677971409429494,0.16347998936971028,0.009571627835340664,0.17935925722122192,0.15684444506963094
0.3,0.6548753945166839,0.05641130952508235,0.7142279538993943,0.5865922619047619,0.7668931003456791,0.03253696950299904,0.7916755283696812,0.7184045322188705,0.6548753945166839,0.05641130952508239,0.7142279538993943,0.5865922619047619,0.7015740034708307,0.04760590398834044,0.7406105919313539,0.6365662732818039,0.19388660113016765,0.07210478722130571,0.3226396918296814,0.1570222020149231
0.4,0.5502805168430447,0.05316425817921282,0.622037645644431,0.4969395255597081,0.71080627565061,0.06514876472753416,0.8189529998258447,0.6555313476997047,0.5502805168430447,0.05316425817921279,0.622037645644431,0.4969395255597081,0.6177202818151637,0.05669677205493496,0.7032117072730464,0.5652099272657989,0.2064079030354818,0.06970211384221058,0.31072621742884315,0.157169779141744
0.5,0.4491328947470349,0.0687611116928733,0.547517268306742,0.36744712785578376,0.6406758555735674,0.07182806770115611,0.7557307458623248,0.5602607531571928,0.4491328947470349,0.06876111169287333,0.547517268306742,0.3674471278557837,0.5238309230862515,0.07117266259438958,0.6342853567423379,0.4424343224244358,0.24162538131078085,0.08467371533435787,0.34469029903411863,0.15665636459986368
0.6,0.22759635231096217,0.07321131235351286,0.33244762814335593,0.14043865700085909,0.44150006258644225,0.1388562744500641,0.6598954997643522,0.2767469234884965,0.22759635231096217,0.07321131235351286,0.33244762814335593,0.14043865700085909,0.2985810432182678,0.09398129507188403,0.43839711047246277,0.1853500668987741,0.26048006455103556,0.09599980356358256,0.34995381434758505,0.15684892336527506


==> results/diffnaps/exp4_diffnaps_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.8381118881118881,0.8532073189967927,0.8381118881118881,0.845591471099552,0.19904509782791138
0.01,0.7565740740740741,0.780381609131609,0.7565740740740741,0.7664191838111631,0.1645195444424947
0.05,0.7758771929824562,0.8743937836043099,0.7758771929824562,0.822166638102257,0.16429985364278157
0.075,0.7699603576248313,0.849311507206244,0.7699603576248313,0.8076538015409647,0.16036059459050497
0.1,0.8537834448160535,0.9042479561501301,0.8537834448160535,0.8776835037546433,0.15665560960769653
0.2,0.7263099671600143,0.8351147476534474,0.7263099671600143,0.7753421851711032,0.15705694357554117
0.3,0.5865922619047619,0.7184045322188705,0.5865922619047619,0.6365662732818039,0.1599363923072815
0.4,0.498370458044371,0.6647116319670667,0.49837045804437113,0.5672572687148182,0.157169779141744
0.5,0.36744712785578376,0.5602607531571928,0.3674471278557837,0.4424343224244358,0.15665636459986368
0.6,0.25521358711553427,0.44035268690441104,0.25521358711553427,0.3207540279561478,0.15852022171020508


==> results/diffnaps/exp4_diffnaps_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.7661423444976077,0.8150017247505286,0.7661423444976077,0.7858232160707382,0.15649677515029908
0.01,0.807969807969808,0.8873011491432544,0.807969807969808,0.8437799427426425,0.15681944688161215
0.05,0.8933333333333333,0.905812511075669,0.8933333333333333,0.8990381578775927,0.15706775585810342
0.075,0.7802363445378151,0.8741236504723346,0.7802363445378152,0.8239920063696207,0.15999112923940023
0.1,0.847225935828877,0.8458715304303539,0.847225935828877,0.8460640380712113,0.15714445511500041
0.2,0.8432307692307692,0.8361545399045399,0.8432307692307692,0.8379220753291345,0.15684444506963094
0.3,0.7142279538993943,0.7902297909625496,0.7142279538993943,0.7406105919313539,0.1570222020149231
0.4,0.622037645644431,0.8189529998258447,0.622037645644431,0.7032117072730464,0.1596044937769572
0.5,0.4589707147256029,0.6478774843270642,0.4589707147256029,0.5309086117294826,0.15693410634994506
0.6,0.14043865700085909,0.2767469234884965,0.14043865700085909,0.1853500668987741,0.15684892336527506


==> results/diffnaps/exp4_diffnaps_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.797963056680162,0.8324499610296824,0.797963056680162,0.8122221171092019,0.1605356494585673
0.01,0.7702344877344878,0.7826287601287601,0.7702344877344878,0.7763058321975859,0.15725666681925457
0.05,0.6890204678362573,0.7464038252196146,0.6890204678362573,0.7100883301963175,0.1593251665433248
0.075,0.6883658008658009,0.8374205159919446,0.6883658008658008,0.7554245101684189,0.18230791886647543
0.1,0.6428118031838962,0.801447857508049,0.6428118031838962,0.6989842951295843,0.15844037532806396
0.2,0.6531652661064427,0.7141928450259438,0.6531652661064427,0.677971409429494,0.15853065252304077
0.3,0.6033126150869117,0.7480431437858974,0.6033126150869117,0.6651259386384876,0.16110891501108807
0.4,0.5617439691688858,0.7011434066834675,0.5617439691688858,0.6196550116021218,0.24643977085749308
0.5,0.40337284567910686,0.6214364017624887,0.40337284567910686,0.48661085886848743,0.34469029903411863
0.6,0.18191829840951537,0.3939814814814815,0.18191829840951537,0.24890544030857273,0.3406912008921305


==> results/diffnaps/exp4_diffnaps_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.8278116883116884,0.8830711880711881,0.8278116883116884,0.8545453268052985,0.33741226196289065
0.01,0.8664619883040936,0.836725441550003,0.8664619883040936,0.850346461419542,0.21597962776819865
0.05,0.7495588235294117,0.8399487594774405,0.7495588235294117,0.7912997240330297,0.15723634958267213
0.075,0.8263333333333334,0.8992929292929293,0.8263333333333334,0.8608631310031112,0.1609371304512024
0.1,0.6745071010860484,0.7469865139038071,0.6745071010860484,0.7088735412420506,0.15965828498204548
0.2,0.8630165912518855,0.8863976301476302,0.8630165912518855,0.8744583260332786,0.16560864845911663
0.3,0.6903750597228858,0.7916755283696812,0.6903750597228859,0.7371931447858611,0.16872580448786417
0.4,0.5723109857978279,0.7136919920769667,0.5723109857978279,0.6332674942200329,0.15809925397237143
0.5,0.46835651716793913,0.6180738927587668,0.46835651716793913,0.5249154656665134,0.2480310877164205
0.6,0.22796359088554627,0.4365237212934701,0.2279635908855463,0.29949857045538153,0.34995381434758505


==> results/diffnaps/exp4_diffnaps_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.7765632028789924,0.9142871017871018,0.7765632028789924,0.8307661872861438,0.3407859404881795
0.01,0.934047619047619,0.8639210536937809,0.934047619047619,0.8971401065218313,0.34110024372736614
0.05,0.802296181630547,0.8795356971264655,0.802296181630547,0.8377826193501576,0.22322434186935425
0.075,0.6597364713329177,0.7829832175571845,0.6597364713329177,0.7066585873078588,0.16346975564956664
0.1,0.8446167502088555,0.8786746959992574,0.8446167502088555,0.8611258945135902,0.16360047260920207
0.2,0.7461538461538462,0.770565823065823,0.7461538461538462,0.7581405318333616,0.17935925722122192
0.3,0.6798690819694655,0.7861125063913965,0.6798690819694656,0.7283740687166469,0.3226396918296814
0.4,0.4969395255597081,0.6555313476997047,0.4969395255597081,0.5652099272657989,0.31072621742884315
0.5,0.547517268306742,0.7557307458623248,0.547517268306742,0.6342853567423379,0.3018150488535563
0.6,0.33244762814335593,0.6598954997643522,0.33244762814335593,0.43839711047246277,0.2963861624399821


==> results/mdlrl/exp1_mdlrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.4590000000000001,0.0644592894779333,0.55,0.37,0.5280486111111111,0.2292894878153118,0.9375,0.405,0.4590000000000001,0.0644592894779333,0.55,0.37,0.46580071239513954,0.08316318904891953,0.6103286384976526,0.4009287925696594,1.4896445266405742,0.5454578099767816,2.0969717264175416,1.0319307565689086
500.0,0.018333333333333333,0.040994579587496145,0.09166666666666667,0.0,0.05833333333333333,0.13043729868748774,0.29166666666666663,0.0,0.018333333333333333,0.040994579587496145,0.09166666666666667,0.0,0.027380952380952377,0.061225670812494234,0.1369047619047619,0.0,0.004982359409332276,0.0010752284965629714,0.006441235542297363,0.004123862584431966
1000.0,0.22999999999999998,0.061407111423135124,0.3333333333333333,0.18333333333333332,0.26869963369963373,0.08997639457291677,0.3845238095238095,0.17500000000000002,0.22999999999999998,0.061407111423135124,0.3333333333333333,0.18333333333333332,0.2428790572044907,0.0661496270793122,0.3509512516469038,0.17906976744186046,4.749036312898,1.0966541750737102,6.059622979164123,3.766211370627085
5000.0,0.048809301809301806,0.007565169611942164,0.057071678321678324,0.040569291819291815,0.14215150590150588,0.03842668018428214,0.20878496503496505,0.11970945720945722,0.048809301809301806,0.007565169611942162,0.057071678321678324,0.040569291819291815,0.07181324364014843,0.011876670165409468,0.08782675657675659,0.0604090354090354,10.471101409594217,2.190742886189216,13.8940380414327,8.242633545398713
10000.0,0.045109945609945606,0.018382912033100333,0.06437451437451437,0.019322344322344323,0.13669966607466608,0.011950558148048351,0.15261370573870575,0.1200320512820513,0.045109945609945606,0.018382912033100333,0.06437451437451437,0.019322344322344323,0.06568787272558452,0.022541091554628502,0.08720783185068899,0.033466533466533464,21.296830039024353,9.925991702001848,32.661203654607135,7.918069656689962
15000.0,0.03101284826284826,0.01203609270263881,0.039707792207792206,0.01,0.11696890411176124,0.012978018928264837,0.13135198135198134,0.1,0.03101284826284826,0.01203609270263881,0.039707792207792206,0.01,0.0475005475057491,0.016571483815125826,0.05829811214426599,0.01818181818181818,29.24925701538722,15.571418665390983,44.41982185045878,7.023333132266998
20000.0,0.04361208236208236,0.014246262927044161,0.06743312243312244,0.03219627594627594,0.10692710662353519,0.013199561751405188,0.1285092685092685,0.09250610500610501,0.04361208236208236,0.014246262927044161,0.06743312243312244,0.03219627594627594,0.05936500682410704,0.015454029974816501,0.0850847082724812,0.046858555118763245,49.14724359671275,20.134467160030187,83.97156116962432,32.34907852013906
25000.0,0.03256920856920857,0.009085664596670257,0.04819014319014319,0.025534465534465534,0.1252953527953528,0.020148127965858017,0.14708994708994708,0.10102397602397603,0.03256920856920857,0.009085664596670257,0.04819014319014319,0.025534465534465534,0.05017626951900408,0.011665206513113818,0.07019143542993785,0.0405075693537232,43.613720115025835,26.994185637380472,91.08555541038513,26.906357379754386
30000.0,0.02697025197025197,0.010026208940848505,0.040020396270396275,0.01630952380952381,0.12127103452103453,0.029659916396895435,0.1722270784770785,0.09766483516483518,0.02697025197025197,0.010026208940848505,0.040020396270396275,0.01630952380952381,0.043202758392907985,0.014880254435584417,0.064556437152591,0.028340050753843854,44.69455488840738,7.964387988453907,55.23837379217148,33.82605114380519
35000.0,0.038567876567876566,0.0126260493775439,0.061005799755799756,0.030982905982905984,0.1153377971235114,0.008412649923421498,0.12472273097273098,0.10327635327635327,0.038567876567876566,0.0126260493775439,0.061005799755799756,0.030982905982905984,0.056382828911615966,0.014004704287755217,0.081195763561835,0.04766600920447074,81.62280683517456,21.225901989444093,102.76192146539688,53.05206344127655
40000.0,0.03943956043956044,0.012588004562766734,0.056961233211233205,0.023108974358974358,0.10411838624338624,0.008280878134833577,0.11392246642246642,0.0938568376068376,0.03943956043956044,0.012588004562766736,0.05696123321123321,0.023108974358974358,0.05640087361446404,0.014329691435211664,0.07594831094831095,0.03684664694280079,91.49432161172231,26.521869981623656,121.74317173163097,54.8839013894399
45000.0,0.04643886668886669,0.015178369895304628,0.06988455988455988,0.02876859251859252,0.11097093448879163,0.011557173611473718,0.12305297876726448,0.0958953083953084,0.04643886668886669,0.015178369895304628,0.06988455988455988,0.02876859251859252,0.06463613391863261,0.016226767083953483,0.08887408688264559,0.04425937310552696,128.8514437842369,40.24674491123387,167.0231372475624,76.84119311173757
50000.0,0.04228710178710178,0.004937105231840936,0.04775668775668776,0.034224941724941726,0.11687883875383873,0.015416598543633342,0.13675916675916674,0.09415806415806416,0.04228710178710178,0.004937105231840936,0.04775668775668776,0.034224941724941726,0.06141227507302438,0.0068926069425860595,0.07057074360767693,0.05149993966153802,160.9888872075081,30.1330320146872,192.03284131685893,127.39198890129725
75000.0,0.03768850593850594,0.012816064121503806,0.05612665112665113,0.025512820512820514,0.107747557997558,0.010816034259432703,0.1261208236208236,0.09839035964035964,0.03768850593850594,0.012816064121503806,0.05612665112665113,0.025512820512820514,0.054530037087695035,0.015210790333490801,0.07747696747696749,0.04069280078895464,172.2041749469439,50.56595375936965,239.6338309844335,101.41057931184768
100000.0,0.038767010767010765,0.015399906280124408,0.05107253857253857,0.016584249084249086,0.11481837210408638,0.030878592929419822,0.15379273504273502,0.08305860805860805,0.038767010767010765,0.015399906280124406,0.05107253857253857,0.016584249084249086,0.055510612164702176,0.01969717180644746,0.07208564118767627,0.026679730525884373,265.6772122621536,80.62357745124945,382.78062779506047,169.3052063703537


==> results/mdlrl/exp1_mdlrl_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.475,0.4380208333333333,0.475,0.45576155162578436,2.0969717264175416
500.0,0.0,0.0,0.0,0.0,0.004123862584431966
1000.0,0.22499999999999998,0.27708333333333335,0.22499999999999998,0.2483354140657511,6.059622979164123
5000.0,0.056270396270396275,0.14183732933732934,0.05627039627039627,0.08057387940680258,10.719441330432891
10000.0,0.019322344322344323,0.1382783882783883,0.019322344322344323,0.033466533466533464,7.918069656689962
15000.0,0.03341450216450216,0.1194534632034632,0.03341450216450216,0.051615332865332854,43.24396396875382
20000.0,0.04157509157509157,0.1064887493458922,0.04157509157509157,0.0559462585920794,44.305957500139876
25000.0,0.04819014319014319,0.1300907425907426,0.04819014319014319,0.07019143542993785,91.08555541038513
30000.0,0.034974053724053725,0.11402625152625152,0.034974053724053725,0.052433934411426374,55.23837379217148
35000.0,0.035059523809523804,0.12121598639455781,0.035059523809523804,0.05306538787621873,102.69748941262563
40000.0,0.039537545787545786,0.09767628205128204,0.039537545787545786,0.05628817615127556,91.21151178280512
45000.0,0.05019716394716395,0.10968919968919968,0.05019716394716395,0.06874601336139796,167.0231372475624
50000.0,0.04775668775668776,0.13675916675916674,0.04775668775668776,0.07057074360767693,192.03284131685893
75000.0,0.04571303696303697,0.1025370462870463,0.04571303696303697,0.06227518421891121,187.14866159359613
100000.0,0.050096153846153846,0.15379273504273502,0.050096153846153846,0.07208564118767627,222.68920886119207


==> results/mdlrl/exp1_mdlrl_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.45,0.4222222222222222,0.45,0.4356687898089172,1.0319307565689086
500.0,0.0,0.0,0.0,0.0,0.005826965967814127
1000.0,0.3333333333333333,0.3845238095238095,0.3333333333333333,0.3509512516469038,4.149835725625356
5000.0,0.040569291819291815,0.12002442002442001,0.040569291819291815,0.0604090354090354,8.90936017036438
10000.0,0.061045482295482296,0.15261370573870575,0.061045482295482296,0.08720783185068899,32.661203654607135
15000.0,0.037893772893772895,0.1263125763125763,0.037893772893772895,0.05829811214426599,44.41982185045878
20000.0,0.043727106227106224,0.10313644688644688,0.043727106227106224,0.06070232997545773,45.41113888422648
25000.0,0.03233877233877234,0.1077959077959078,0.03233877233877234,0.04975195744426513,39.47713938554128
30000.0,0.021584249084249087,0.09766483516483518,0.021584249084249087,0.03532369430256754,33.82605114380519
35000.0,0.032989926739926734,0.11595695970695971,0.032989926739926734,0.050317242281527993,75.74928077459336
40000.0,0.044239926739926744,0.10562271062271061,0.044239926739926744,0.06179307893231944,121.74317173163097
45000.0,0.04177655677655677,0.10444139194139193,0.04177655677655677,0.0596807953950811,76.84119311173757
50000.0,0.034224941724941726,0.11461732711732711,0.034224941724941726,0.05149993966153802,181.01429923375449
75000.0,0.05612665112665113,0.1261208236208236,0.05612665112665113,0.07747696747696749,180.17578366994857
100000.0,0.05107253857253857,0.09751676894534037,0.05107253857253857,0.06701327322706996,382.78062779506047


==> results/mdlrl/exp1_mdlrl_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.55,0.9375,0.55,0.6103286384976526,1.1700357874234517
500.0,0.09166666666666667,0.29166666666666663,0.09166666666666667,0.1369047619047619,0.006441235542297363
1000.0,0.18333333333333332,0.17500000000000002,0.18333333333333332,0.17906976744186046,3.766211370627085
5000.0,0.04719988344988345,0.11970945720945722,0.04719988344988345,0.06753723809578473,13.8940380414327
10000.0,0.03745726495726496,0.1200320512820513,0.03745726495726496,0.056023606023606023,16.22396250963211
15000.0,0.01,0.1,0.01,0.01818181818181818,7.023333132266998
20000.0,0.03219627594627594,0.10399496336996336,0.03219627594627594,0.04823318216175359,32.34907852013906
25000.0,0.025534465534465534,0.10102397602397603,0.025534465534465534,0.0405075693537232,32.580070805549624
30000.0,0.01630952380952381,0.11865079365079365,0.01630952380952381,0.028340050753843854,47.70499910116196
35000.0,0.030982905982905984,0.10327635327635327,0.030982905982905984,0.04766600920447074,73.85327908198039
40000.0,0.0333501221001221,0.10951363451363452,0.0333501221001221,0.051128155097613495,78.443230398496
45000.0,0.041567460317460315,0.12177579365079363,0.041567460317460315,0.06162040084851145,155.5544647057851
50000.0,0.04350760350760351,0.09415806415806416,0.04350760350760351,0.05942519485090436,127.39198890129725
75000.0,0.025512820512820514,0.10379273504273503,0.025512820512820514,0.04069280078895464,101.41057931184768
100000.0,0.016584249084249086,0.08305860805860805,0.016584249084249086,0.026679730525884373,169.3052063703537


==> results/mdlrl/exp1_mdlrl_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.37,0.4375,0.37,0.4009287925696594,1.0770732323328653
500.0,0.0,0.0,0.0,0.0,0.004230062166849772
1000.0,0.225,0.18397435897435896,0.225,0.2024294670846395,3.9543960372606914
5000.0,0.057071678321678324,0.20878496503496505,0.057071678321678324,0.08782675657675659,8.242633545398713
10000.0,0.06437451437451437,0.1406093906093906,0.06437451437451437,0.08660154077698022,29.03047248125076
15000.0,0.039707792207792206,0.1077264996907854,0.039707792207792206,0.05559190124464694,29.37190054257711
20000.0,0.06743312243312244,0.1285092685092685,0.06743312243312244,0.0850847082724812,83.97156116962432
25000.0,0.029322344322344318,0.14047619047619048,0.029322344322344318,0.04585274078944965,28.019477593898774
30000.0,0.040020396270396275,0.1722270784770785,0.040020396270396275,0.064556437152591,40.92680537700653
35000.0,0.03280122655122655,0.11151695526695526,0.03280122655122655,0.04966974163402735,53.05206344127655
40000.0,0.023108974358974358,0.0938568376068376,0.023108974358974358,0.03684664694280079,54.8839013894399
45000.0,0.02876859251859252,0.0958953083953084,0.02876859251859252,0.04425937310552696,94.83969953854879
50000.0,0.04325091575091575,0.1161820818070818,0.04325091575091575,0.06247025914976452,130.05063628753027
75000.0,0.03162698412698413,0.1078968253968254,0.03162698412698413,0.04774756438040571,239.6338309844335
100000.0,0.028667582417582417,0.09822802197802197,0.028667582417582417,0.043369857478321866,298.0684475064278


==> results/mdlrl/exp1_mdlrl_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.45,0.405,0.45,0.42631578947368426,2.0722111304601034
500.0,0.0,0.0,0.0,0.0,0.004289670785268148
1000.0,0.18333333333333335,0.32291666666666663,0.18333333333333335,0.23360938578329882,5.815115451812744
5000.0,0.042935259185259186,0.12040135790135789,0.042935259185259186,0.06271930871236292,10.590033960342407
10000.0,0.043350122100122096,0.13196479446479448,0.043350122100122096,0.0651398515101139,20.650441892941792
15000.0,0.03404817404817405,0.13135198135198134,0.03404817404817405,0.05381557309268152,22.187265582879384
20000.0,0.03312881562881563,0.09250610500610501,0.03312881562881563,0.046858555118763245,39.698481909434
25000.0,0.027460317460317456,0.14708994708994708,0.027460317460317463,0.04457764457764458,26.906357379754386
30000.0,0.02196303696303696,0.10378621378621378,0.02196303696303696,0.035359675344111136,45.77654502789179
35000.0,0.061005799755799756,0.12472273097273098,0.061005799755799756,0.081195763561835,102.76192146539688
40000.0,0.056961233211233205,0.11392246642246642,0.05696123321123321,0.07594831094831095,111.18979275623957
45000.0,0.06988455988455988,0.12305297876726448,0.06988455988455988,0.08887408688264559,149.99872431755065
50000.0,0.04269536019536019,0.12267755392755392,0.042695360195360195,0.0630952380952381,174.45467029809953
75000.0,0.02946303696303696,0.09839035964035964,0.02946303696303696,0.0444576685732361,152.6520191748937
100000.0,0.04741452991452992,0.1414957264957265,0.04741452991452991,0.0684045584045584,255.5425707777341


==> results/mdlrl/exp2_mdlrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
2.0,0.09796031746031746,0.036464935424254996,0.14805555555555555,0.046785714285714285,0.10260052910052911,0.02710138085687263,0.14805555555555555,0.07797619047619048,0.09796031746031746,0.036464935424254996,0.14805555555555555,0.046785714285714285,0.099474423619143,0.03242499951138713,0.14805555555555555,0.05848214285714286,6.295168254375457,0.6167380460365203,6.7182171980539955,5.231422654787699
5.0,0.04863492063492063,0.012873573667284243,0.06547619047619048,0.031095238095238092,0.15863227513227512,0.056887192919750945,0.25337301587301586,0.10611111111111109,0.04863492063492063,0.012873573667284243,0.06547619047619048,0.031095238095238092,0.07213133030990174,0.019006668535435357,0.10207860922146636,0.051825396825396816,8.942254498004914,4.6748998216159565,17.104273533821107,5.587076516946157
10.0,0.0345015873015873,0.006035270482415712,0.041706349206349205,0.026904761904761904,0.10929100529100529,0.0147245279430632,0.13452380952380955,0.0960648148148148,0.0345015873015873,0.006035270482415712,0.041706349206349205,0.026904761904761904,0.05094359410430839,0.005402604414639156,0.05697278911564626,0.044841269841269835,16.28780115524928,4.632762248785727,21.181982028484345,9.216688088576
15.0,0.018574603174603174,0.004240960395939223,0.024645502645502644,0.013068783068783068,0.06706349206349206,0.018736021916585053,0.08513227513227514,0.04503968253968254,0.018574603174603174,0.004240960395939223,0.024645502645502644,0.013068783068783068,0.0283783698664651,0.006455968880659884,0.0364424288233812,0.020225497606449986,18.204998472531635,3.0525159360050633,21.482512338956198,13.998140879472096
20.0,0.009685714285714287,0.010085291268089738,0.022130952380952383,0.0014285714285714286,0.04107407407407407,0.04085541301526325,0.09573412698412698,0.007142857142857143,0.009685714285714287,0.010085291268089738,0.022130952380952383,0.0014285714285714286,0.015282596371882085,0.015544377534210282,0.03258361678004535,0.0023809523809523803,16.99512345234553,13.126373217409535,32.174641672770186,4.484894076983134
25.0,0.0060920634920634915,0.008466486032556893,0.020796825396825397,0.0,0.027230158730158733,0.035361989940859886,0.08783333333333333,0.0,0.0060920634920634915,0.008466486032556893,0.020796825396825397,0.0,0.00984580498866213,0.013443937586848172,0.033123204837490546,0.0,11.476159267425537,8.87899069940247,26.486010392506916,2.7980050524075826
50.0,0.0006133333333333334,0.0008411632157646669,0.0016,0.0,0.0024000000000000002,0.0035777087639996636,0.008,0.0,0.0006133333333333334,0.0008411632157646669,0.0016,0.0,0.0009626016260162601,0.0013308722080498793,0.0026666666666666666,0.0,11.591091454029085,4.796162487241676,17.775350161393483,6.354353487491608


==> results/mdlrl/exp2_mdlrl_0.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.10119047619047619,0.10119047619047619,0.10119047619047619,0.10119047619047619,5.231422654787699
5.0,0.05426984126984127,0.1243121693121693,0.05426984126984127,0.07207010582010583,7.721989043553671
10.0,0.03269047619047619,0.10672619047619047,0.03269047619047619,0.049081632653061216,16.423210382461548
15.0,0.013068783068783068,0.04900793650793651,0.013068783068783068,0.020225497606449986,16.267521619796753
20.0,0.0014285714285714286,0.007142857142857143,0.0014285714285714286,0.0023809523809523803,4.484894076983134
25.0,0.0038888888888888883,0.019444444444444445,0.0038888888888888883,0.006481481481481481,9.909676225980123
50.0,0.0014666666666666667,0.004,0.0014666666666666667,0.0021463414634146343,13.379863782723744


==> results/mdlrl/exp2_mdlrl_1.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.14805555555555555,0.14805555555555555,0.14805555555555555,0.14805555555555555,6.332046635945638
5.0,0.04244444444444444,0.10611111111111109,0.04244444444444444,0.06063492063492064,6.248364317417145
10.0,0.026904761904761904,0.13452380952380955,0.026904761904761904,0.044841269841269835,9.216688088576
15.0,0.024645502645502644,0.07457671957671957,0.024645502645502644,0.0364424288233812,20.334296516577403
20.0,0.002111111111111111,0.010555555555555556,0.002111111111111111,0.003518518518518518,6.6847939173380535
25.0,0.0008888888888888888,0.0044444444444444444,0.0008888888888888888,0.0014814814814814812,8.410759810606638
50.0,0.0,0.0,0.0,0.0,6.354353487491608


==> results/mdlrl/exp2_mdlrl_2.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.10630952380952381,0.0990079365079365,0.10630952380952381,0.1025288990741252,6.713867568969727
5.0,0.049888888888888885,0.15388888888888888,0.049888888888888885,0.07404761904761906,17.104273533821107
10.0,0.0395,0.1060648148148148,0.0395,0.056259920634920635,21.181982028484345
15.0,0.019719576719576717,0.08156084656084656,0.019719576719576717,0.031243386243386243,18.942521007855735
20.0,0.003611111111111111,0.018055555555555554,0.003611111111111111,0.0060185185185185185,11.683627688884735
25.0,0.004885714285714286,0.02442857142857143,0.004885714285714286,0.008142857142857143,9.776344855626425
50.0,0.0,0.0,0.0,0.0,13.337496395905813


==> results/mdlrl/exp2_mdlrl_3.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.08746031746031746,0.08677248677248676,0.08746031746031746,0.0871150444184152,6.7182171980539955
5.0,0.06547619047619048,0.25337301587301586,0.06547619047619048,0.10207860922146636,8.049569078286488
10.0,0.031706349206349196,0.10307539682539682,0.031706349206349196,0.047562358276643985,15.095639896392822
15.0,0.018719576719576723,0.08513227513227514,0.018719576719576723,0.030393046107331824,13.998140879472096
20.0,0.022130952380952383,0.07388227513227512,0.022130952380952383,0.03258361678004535,32.174641672770186
25.0,0.020796825396825397,0.08783333333333333,0.020796825396825397,0.033123204837490546,26.486010392506916
50.0,0.0,0.0,0.0,0.0,7.108393442630768


==> results/mdlrl/exp2_mdlrl_4.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.046785714285714285,0.07797619047619048,0.046785714285714285,0.05848214285714286,6.480287214120229
5.0,0.031095238095238092,0.1554761904761905,0.031095238095238092,0.051825396825396816,5.587076516946157
10.0,0.041706349206349205,0.0960648148148148,0.041706349206349205,0.05697278911564626,19.521485380331676
15.0,0.01671957671957672,0.04503968253968254,0.01671957671957672,0.023587490551776266,21.482512338956198
20.0,0.019146825396825398,0.09573412698412698,0.019146825396825398,0.03191137566137566,29.947659905751546
25.0,0.0,0.0,0.0,0.0,2.7980050524075826
50.0,0.0016,0.008,0.0016,0.0026666666666666666,17.775350161393483


==> results/mdlrl/exp3_mdlrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.05166378066378067,0.0075895326219089934,0.06117216117216118,0.043131868131868124,0.08916923816923816,0.00897828167846627,0.10195360195360194,0.0791208791208791,0.05166378066378067,0.007589532621908995,0.06117216117216118,0.043131868131868124,0.06539039780736534,0.008494561654356875,0.07646520146520147,0.05582911470551919,8.195219695568083,1.6661028542418321,10.214910852909089,6.217521790663401
90.0,0.057309912309912316,0.010121381147103002,0.07448412698412699,0.04782994782994783,0.09051615051615051,0.017162601484374946,0.1158068783068783,0.06735394235394236,0.057309912309912316,0.010121381147103002,0.07448412698412699,0.04782994782994783,0.07012758895182235,0.012642924366567627,0.09065876987988762,0.05593725900014698,8.304234176476797,1.5395262654543107,10.77658075094223,6.943055216471354
80.0,0.05205969030969031,0.006295464811267196,0.0578943278943279,0.043406593406593405,0.08460142767285625,0.01136858311562237,0.10468253968253967,0.07697798233512519,0.05205969030969031,0.006295464811267196,0.0578943278943279,0.043406593406593405,0.06425793341126097,0.007006318232664482,0.07409565017941211,0.0561960361067504,7.68668573141098,1.2850672770230667,9.625495978196462,6.051241636276245
70.0,0.04779631479631479,0.007602762006879647,0.05697802197802197,0.04062881562881563,0.07513468013468014,0.008367682745117915,0.08663003663003661,0.06309315684315685,0.04779631479631479,0.007602762006879647,0.05697802197802197,0.04062881562881563,0.058312981532421634,0.007828568346311,0.06874277361460118,0.05001470676873903,9.03885511000951,2.261791500413087,11.472479200363159,6.183820660909017
60.0,0.05041586191586191,0.006071349091443663,0.059259768009767996,0.04386474636474636,0.07636810279667423,0.009245088073572045,0.08465681144252572,0.06553215303215304,0.05041586191586191,0.00607134909144366,0.059259768009767996,0.04386474636474637,0.060690280128020066,0.007074197958357808,0.06971737412913882,0.053067068123520376,8.258638772169748,2.19302356670191,10.858432638645173,5.6824205160140995
50.0,0.05141250416250416,0.006997776839295012,0.062496947496947494,0.04495726495726496,0.07717611092611092,0.008280185002690973,0.08947996447996448,0.07005494505494504,0.05141250416250416,0.0069977768392950074,0.062496947496947494,0.04495726495726496,0.0615948378665123,0.006948606049129679,0.07090959172014741,0.05541778101953156,10.455000041325889,4.332009882829124,15.221166396141053,5.739227545261383
40.0,0.040750166500166496,0.008279693392605465,0.0495027195027195,0.028927322677322675,0.06527752406323835,0.013125679631001664,0.08395604395604395,0.05071178821178821,0.040750166500166496,0.008279693392605467,0.049502719502719505,0.028927322677322675,0.05004017233988319,0.009601546747875781,0.06024541970828165,0.03684009639909287,8.175095380147297,1.6390928507324085,10.087448159853617,6.1380576650301615
30.0,0.04118764568764568,0.009989443888146503,0.054841269841269843,0.029901348651348646,0.0636271929129072,0.01407699079043144,0.08306878306878307,0.0510382474668189,0.04118764568764568,0.009989443888146503,0.054841269841269843,0.029901348651348646,0.04996041900583006,0.01167110694662459,0.06606621419589,0.03814383642524004,7.545961089134217,1.7738260769403995,10.272089699904123,5.491931732495626
20.0,0.043692474192474184,0.008008394388430613,0.056286630036630036,0.037615995115995116,0.06449795574795573,0.009770175560667185,0.08040947148090005,0.05674094424094423,0.0436924741924742,0.008008394388430611,0.056286630036630036,0.037615995115995116,0.05208276985593889,0.0088674258550222,0.06621956474897651,0.04524027794861578,9.039287553628286,3.138589806018164,14.571420864264171,7.04375149011612
10.0,0.04024150849150848,0.0079290410750236,0.05109126984126984,0.03081043956043956,0.06166234426948712,0.009379329092016227,0.07681878306878305,0.054478021978021984,0.04024150849150848,0.007929041075023598,0.05109126984126984,0.03081043956043956,0.04864761487392562,0.008672162934657812,0.06136764211027395,0.03936034894401781,7.6383523551623025,2.30899494182225,10.720180761814117,5.5565699179967245
0.0,0.04182475857475858,0.007841984896377647,0.05091144966144967,0.032141608391608394,0.062351548914048906,0.006428155761284684,0.07281237281237281,0.056517556517556515,0.04182475857475858,0.007841984896377644,0.050911449661449656,0.032141608391608394,0.04990423419372403,0.0073203989860782465,0.05835477831123088,0.04142240261310333,9.19584308306376,5.15818637754894,16.635024678707122,4.1982071479161585


==> results/mdlrl/exp3_mdlrl_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.06117216117216118,0.10195360195360194,0.06117216117216118,0.07646520146520147,6.92267327706019
90.0,0.053596403596403594,0.08932733932733933,0.053596403596403594,0.06699550449550448,6.943055216471354
80.0,0.05388458763458763,0.07697798233512519,0.05388458763458763,0.06339363251127957,7.546153883139293
70.0,0.0452047952047952,0.07534132534132534,0.0452047952047952,0.056505994005994,11.472479200363159
60.0,0.059259768009767996,0.08465681144252572,0.059259768009767996,0.06971737412913882,10.02146242459615
50.0,0.053687978687978685,0.08947996447996448,0.05368797868797868,0.06710997335997335,15.221166396141053
40.0,0.041822344322344315,0.06970390720390719,0.041822344322344315,0.0522779304029304,10.087448159853617
30.0,0.03572677322677322,0.0510382474668189,0.03572677322677322,0.04203149791385085,7.140029986699422
20.0,0.056286630036630036,0.08040947148090005,0.056286630036630036,0.06621956474897651,7.04375149011612
10.0,0.04514652014652014,0.06449502878074306,0.04514652014652014,0.053113553113553105,6.948798473676046
0.0,0.05091144966144967,0.06363931207681207,0.050911449661449656,0.05656827740161073,16.635024678707122


==> results/mdlrl/exp3_mdlrl_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.0446980796980797,0.08225330225330227,0.04469807969807969,0.057920829266062526,9.41739354133606
90.0,0.04782994782994783,0.06735394235394236,0.04782994782994783,0.05593725900014698,7.406765671571096
80.0,0.04777167277167277,0.07961945461945462,0.04777167277167277,0.059714590964590954,7.341713690757752
70.0,0.04062881562881563,0.0741147741147741,0.04062881562881563,0.05248564211054235,6.183820660909017
60.0,0.04386474636474636,0.06715552965552966,0.04386474636474637,0.053067068123520376,10.858432638645173
50.0,0.04903846153846153,0.07005494505494504,0.04903846153846154,0.05769230769230769,9.788145009676615
40.0,0.03652042402042402,0.05500650143507286,0.03652042402042402,0.043896607392667014,7.619631910324097
30.0,0.04777167277167277,0.07366707366707366,0.04777167277167277,0.05795842662202109,6.80673379500707
20.0,0.037615995115995116,0.05674094424094423,0.037615995115995116,0.04524027794861578,8.478258625666301
10.0,0.03646214896214896,0.05481786731786731,0.03646214896214896,0.043794410329634936,10.720180761814117
0.0,0.03748196248196248,0.056517556517556515,0.03748196248196248,0.045072335592995685,12.353109439214071


==> results/mdlrl/exp3_mdlrl_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.05526862026862027,0.09211436711436712,0.05526862026862027,0.06908577533577533,10.214910852909089
90.0,0.07448412698412699,0.1158068783068783,0.07448412698412699,0.09065876987988762,10.77658075094223
80.0,0.05734126984126984,0.10468253968253967,0.05734126984126984,0.07409565017941211,9.625495978196462
70.0,0.05697802197802197,0.08663003663003661,0.05697802197802197,0.06874277361460118,7.2371641556421915
60.0,0.053228021978021976,0.0831828885400314,0.053228021978021976,0.06491651734584915,8.119900012016297
50.0,0.062496947496947494,0.08193935693935693,0.062496947496947494,0.07090959172014741,6.92424126068751
40.0,0.04697802197802198,0.08395604395604395,0.04697802197802198,0.06024541970828165,9.6106249888738
30.0,0.054841269841269843,0.08306878306878307,0.054841269841269843,0.06606621419589,10.272089699904123
20.0,0.0469612332112332,0.06708747601604745,0.04696123321123321,0.055248509660274364,7.744588692982991
10.0,0.05109126984126984,0.07681878306878305,0.05109126984126984,0.06136764211027395,9.350010017553965
0.0,0.048687423687423695,0.07281237281237281,0.048687423687423695,0.05835477831123088,5.912660149733226


==> results/mdlrl/exp3_mdlrl_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.043131868131868124,0.0791208791208791,0.043131868131868124,0.05582911470551919,6.217521790663401
90.0,0.056590909090909094,0.08968855218855219,0.056590909090909094,0.06939534311930445,7.611306397120158
80.0,0.043406593406593405,0.07967032967032968,0.043406593406593405,0.0561960361067504,6.051241636276245
70.0,0.04142732267732267,0.06309315684315685,0.04142732267732267,0.05001470676873903,10.730007020632426
60.0,0.046224053724053714,0.06553215303215304,0.046224053724053714,0.05421017499312926,6.610978269577027
50.0,0.04688186813186812,0.07218406593406594,0.046881868131868135,0.05684453554060153,14.602219994862875
40.0,0.028927322677322675,0.05071178821178821,0.028927322677322675,0.03684009639909287,6.1380576650301615
30.0,0.029901348651348646,0.052659840159840154,0.029901348651348646,0.03814383642524004,5.491931732495626
20.0,0.039901348651348645,0.06054986679986679,0.03990134865134866,0.048103377049679534,14.571420864264171
10.0,0.03081043956043956,0.054478021978021984,0.03081043956043956,0.03936034894401781,5.5565699179967245
0.0,0.039901348651348645,0.06054986679986681,0.03990134865134866,0.04810337704967955,6.88021399974823


==> results/mdlrl/exp3_mdlrl_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.05404817404817406,0.0904040404040404,0.05404817404817406,0.06765106826426821,8.203599015871683
90.0,0.05404817404817406,0.0904040404040404,0.05404817404817406,0.06765106826426821,8.783462846279145
80.0,0.0578943278943279,0.08205683205683205,0.0578943278943279,0.06788975729427181,7.86882346868515
70.0,0.0547426184926185,0.07649410774410775,0.0547426184926185,0.06381579116223166,9.570804512500763
60.0,0.0495027195027195,0.08131313131313131,0.049502719502719505,0.061540266048462765,5.6824205160140995
50.0,0.04495726495726496,0.07222222222222222,0.04495726495726496,0.05541778101953156,5.739227545261383
40.0,0.0495027195027195,0.0670093795093795,0.049502719502719505,0.05694080779644404,7.419714176654816
30.0,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,8.01902023156484
20.0,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,7.358418095111847
10.0,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,5.616202604770661
0.0,0.032141608391608394,0.05823863636363637,0.032141608391608394,0.04142240261310333,4.1982071479161585


==> results/mdlrl/exp4_mdlrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.03794222444222444,0.006785838124743068,0.04553571428571429,0.02966144966144966,0.06052160141445856,0.01258632270325361,0.08107142857142857,0.04912795537795538,0.037942224442224434,0.00678583812474306,0.04553571428571428,0.02966144966144966,0.04654975394127857,0.008506401496860869,0.05831654241386257,0.03782276348171291,9.384326790968576,1.7702235237800792,11.798160139719645,7.3204043785731
0.01,0.03829168054168054,0.009174447194424114,0.05109126984126984,0.02920204795204795,0.05859464873750588,0.012590490876376838,0.07681878306878308,0.04271769896769897,0.03829168054168054,0.009174447194424114,0.05109126984126984,0.02920204795204795,0.04626478445273681,0.010567967816720415,0.061367642110273964,0.03468989664404353,6.64033173720042,0.7142155928886974,7.44415864944458,5.874261832237243
0.05,0.039191003441003444,0.00838595700108186,0.04969197469197469,0.02920204795204795,0.0588067858067858,0.014464999119764371,0.08107142857142857,0.04271769896769897,0.03919100344100344,0.00838595700108186,0.04969197469197469,0.02920204795204795,0.046862926542146036,0.009890214146713296,0.05831654241386257,0.03468989664404353,8.497832895914712,2.1686763906085664,11.969419598579407,6.506305853525798
0.075,0.04000052725052725,0.009584629959165676,0.055535714285714285,0.02920204795204795,0.058296865171865164,0.015765709980642965,0.08422619047619047,0.04271769896769897,0.04000052725052725,0.009584629959165675,0.055535714285714285,0.02920204795204795,0.04738259262528186,0.011843180281280638,0.06693614626429788,0.03468989664404353,7.704141876697539,2.2304515361542414,11.49404380718867,5.815969880421957
0.1,0.03701665001665001,0.008711252134492791,0.05109126984126984,0.02920204795204795,0.056408485694199983,0.013259360777463628,0.07681878306878308,0.04271769896769897,0.03701665001665001,0.008711252134492791,0.05109126984126984,0.02920204795204795,0.04467468233607499,0.010468175880258442,0.061367642110273964,0.03468989664404353,7.770468113422393,1.1773609678627865,8.843243257204692,5.810907487074534
0.2,0.04004778554778555,0.00535783909664306,0.044937423687423685,0.03382811632811633,0.05632400998472427,0.006405263754956459,0.0665623728123728,0.05116034758891901,0.04004778554778555,0.005357839096643067,0.044937423687423685,0.03382811632811632,0.04674692763089863,0.005562783121205336,0.05365286112814219,0.040726896565968396,7.865204395453135,0.8649514834178696,9.035869650046031,6.729468377431234
0.3,0.04113086913086912,0.005143422221591971,0.046715784215784206,0.035355894105894105,0.05408548241881576,0.0022119101968553524,0.0577020202020202,0.05190642690642691,0.04113086913086913,0.005143422221591975,0.04671578421578422,0.035355894105894105,0.046524731803945264,0.002957999160021164,0.049633102817331236,0.0424079457822342,8.306531999111176,1.2476269298444704,9.519262345631917,6.597917552789053
0.4,0.03851329226329227,0.008403265104879137,0.049244782994783,0.029305555555555557,0.06704144642835119,0.031672971230682564,0.1232638888888889,0.048663281163281155,0.03851329226329227,0.008403265104879137,0.049244782994783,0.029305555555555557,0.0457385318841121,0.005674678852969396,0.05367864370661914,0.039016328717142286,8.80327176253001,1.4832666616363643,10.123126236597697,6.6017544031143185
0.5,0.03168886668886668,0.009219760959410518,0.040318015318015314,0.021544566544566546,0.08699116954474097,0.03294848410181631,0.11747974247974248,0.05078144078144078,0.03168886668886668,0.009219760959410517,0.04031801531801532,0.021544566544566546,0.04356286071115308,0.011625628572699356,0.059797345511631225,0.03025368523975766,8.071145786444346,2.454735133020885,12.088933606942495,5.410877788066864
0.6,0.0065589133089133085,0.00708146067344633,0.01625,0.0,0.0446001221001221,0.046946177584742,0.1125,0.0,0.0065589133089133085,0.00708146067344633,0.01625,0.0,0.011314946823421398,0.01214745754896729,0.028158705701078583,0.0,3.08889343102773,1.5414163032196708,5.13814597527186,1.3369569420814513


==> results/mdlrl/exp4_mdlrl_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.04376859251859253,0.06252656074084646,0.04376859251859252,0.05149246178657944,7.3204043785731
0.01,0.04210192585192586,0.06014560835989407,0.04210192585192586,0.04953167747285395,7.44415864944458
0.05,0.04969197469197469,0.06211496836496836,0.04969197469197469,0.05521330521330521,8.391293327013651
0.075,0.03957292707292707,0.04946615884115884,0.039572927072927075,0.043969918969918975,11.49404380718867
0.1,0.03188061938061938,0.05313436563436564,0.03188061938061938,0.039850774225774224,7.893122017383575
0.2,0.04286963036963036,0.05358703796203796,0.042869630369630374,0.04763292263292263,8.275706446170807
0.3,0.046715784215784206,0.05190642690642691,0.04671578421578422,0.04917450970082549,9.174231310685476
0.4,0.049244782994783,0.058989929823263156,0.049244782994783,0.05367864370661914,9.100710860888164
0.5,0.040318015318015314,0.11747974247974248,0.04031801531801532,0.059797345511631225,12.088933606942495
0.6,0.0,0.0,0.0,0.0,1.3369569420814513


==> results/mdlrl/exp4_mdlrl_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.02966144966144966,0.052180042180042185,0.02966144966144966,0.03782276348171291,11.798160139719645
0.01,0.02966144966144966,0.052180042180042185,0.02966144966144966,0.03782276348171291,5.911296431223551
0.05,0.03382811632811633,0.050427812927812926,0.03382811632811632,0.04049276856737053,11.969419598579407
0.075,0.037994782994783,0.05737225737225737,0.037994782994783,0.045714881376000646,6.828145313262939
0.1,0.0335076035076035,0.04826046968904111,0.0335076035076035,0.03955315614548354,7.801109286149343
0.2,0.03382811632811633,0.05116034758891901,0.03382811632811632,0.040726896565968396,9.035869650046031
0.3,0.04632811632811632,0.0534458596958597,0.04632811632811632,0.049633102817331236,8.83272980451584
0.4,0.03767427017427018,0.048663281163281155,0.03767427017427018,0.04246943708060747,10.083436465263366
0.5,0.03743617493617494,0.051602910977910976,0.037436174936174925,0.043392529982820165,7.993500999609629
0.6,0.010989010989010988,0.054945054945054944,0.010989010989010988,0.018315018315018312,3.8163104255994162


==> results/mdlrl/exp4_mdlrl_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.04553571428571429,0.08107142857142857,0.04553571428571428,0.05831654241386257,9.274235832691193
0.01,0.05109126984126984,0.07681878306878308,0.05109126984126984,0.061367642110273964,7.121966342131297
0.05,0.04553571428571429,0.08107142857142857,0.04553571428571428,0.05831654241386257,6.851931162675222
0.075,0.055535714285714285,0.08422619047619047,0.055535714285714285,0.06693614626429788,7.773371247450511
0.1,0.05109126984126984,0.07681878306878308,0.05109126984126984,0.061367642110273964,8.503958519299825
0.2,0.044937423687423685,0.0665623728123728,0.044937423687423685,0.05365286112814219,7.822063783804576
0.3,0.03955738705738706,0.05439899606566274,0.03955738705738705,0.04580598084718711,9.519262345631917
0.4,0.04455738705738706,0.053781712115045455,0.04455738705738706,0.04873692322759899,10.123126236597697
0.5,0.021544566544566546,0.05078144078144078,0.021544566544566546,0.03025368523975766,7.260643422603607
0.6,0.0,0.0,0.0,0.0,1.808098304271698


==> results/mdlrl/exp4_mdlrl_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.033048201798201796,0.04912795537795538,0.033048201798201796,0.039514882152089634,10.361577069759369
0.01,0.02920204795204795,0.04271769896769897,0.02920204795204795,0.03468989664404353,6.849975430965424
0.05,0.02920204795204795,0.04271769896769897,0.02920204795204795,0.03468989664404353,6.506305853525798
0.075,0.02920204795204795,0.04271769896769897,0.02920204795204795,0.03468989664404353,6.609179135163625
0.1,0.02920204795204795,0.04271769896769897,0.02920204795204795,0.03468989664404353,8.843243257204692
0.2,0.034656593406593404,0.05180860805860806,0.034656593406593404,0.04153138682435971,7.462913719813029
0.3,0.035355894105894105,0.05297410922410922,0.035355894105894105,0.0424079457822342,7.408518981933594
0.4,0.03178446553446553,0.05050842015127729,0.03178446553446553,0.039016328717142286,8.1073308467865
0.5,0.03734002109002109,0.10606397570683285,0.03734002109002109,0.04911733881815239,7.601773114999135
0.6,0.005555555555555555,0.05555555555555555,0.005555555555555555,0.0101010101010101,3.3449555079142255


==> results/mdlrl/exp4_mdlrl_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,8.167256534099579
0.01,0.0394017094017094,0.061111111111111116,0.0394017094017094,0.047911942554799705,5.874261832237243
0.05,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,8.77021453777949
0.075,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,5.815969880421957
0.1,0.0394017094017094,0.061111111111111116,0.0394017094017094,0.047911942554799705,5.810907487074534
0.2,0.04394716394716394,0.0585016835016835,0.04394716394716395,0.05019057100310024,6.729468377431234
0.3,0.03769716394716394,0.0577020202020202,0.03769716394716395,0.04560211987214828,6.597917552789053
0.4,0.029305555555555557,0.1232638888888889,0.029305555555555557,0.044791326688592634,6.6017544031143185
0.5,0.021805555555555557,0.10902777777777778,0.021805555555555557,0.035253404003404,5.410877788066864
0.6,0.01625,0.1125,0.01625,0.028158705701078583,5.13814597527186


==> results/premise/exp1_premise.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.4938548673548674,0.07915587217247522,0.5723484848484848,0.3792640692640693,0.3620604812055029,0.05815205493171695,0.44100529100529096,0.2910849567099567,0.4938548673548674,0.07915587217247522,0.5723484848484848,0.3792640692640693,0.4166551147421565,0.06444897809584399,0.492053531713176,0.3293734871781676,0.034215128421783446,0.006839740429299613,0.0415615439414978,0.026373879114786784
500.0,0.5645717060717061,0.060697324599337285,0.6456132756132755,0.4858874458874459,0.4881627011156232,0.05301529779084211,0.5626379753003129,0.42848605098605097,0.5645717060717061,0.060697324599337285,0.6456132756132755,0.4858874458874459,0.5228289263944481,0.05692101508295345,0.6011732815556119,0.453996973336486,0.10319221337636311,0.015312493963967314,0.12499937216440836,0.08573376735051473
1000.0,0.7063210678210678,0.06082400731336876,0.7608624708624707,0.6101544289044288,0.34018221557740547,0.0361671827328121,0.39074207191194366,0.29396987020905196,0.7063210678210678,0.06082400731336881,0.7608624708624708,0.6101544289044288,0.4580613557271459,0.04399068327823477,0.5121016223439362,0.3967309509527874,0.9204701646169026,0.14662713434337143,1.0795629064242045,0.7263695915540059
5000.0,0.6951353368853368,0.07185617153444447,0.7910672660672661,0.604997224997225,0.2981959901098688,0.01966985676122677,0.3210546957915379,0.2694604476281907,0.6951353368853369,0.07185617153444447,0.7910672660672661,0.604997224997225,0.4161677065058444,0.02796608642134201,0.4564941329405969,0.3845757758427695,35.90328013579051,3.9847954080036216,42.31013679901759,32.22886261145274
10000.0,0.675813936063936,0.07598270675275245,0.7513801476301476,0.5709389221889223,0.2826712744731988,0.02056265434546809,0.3105171638856415,0.2609404476410516,0.675813936063936,0.07598270675275245,0.7513801476301476,0.5709389221889223,0.3971980453888212,0.03166905975177522,0.4388889157501744,0.3594943942990288,268.02095374345777,136.99455890976662,478.961482723554,145.01704138120016
15000.0,0.7231497391497391,0.06376849143416077,0.8072241647241647,0.6372649572649574,0.2962742249174031,0.06251112854798371,0.359263167433869,0.2049025017912068,0.7231497391497391,0.06376849143416077,0.8072241647241647,0.6372649572649574,0.41562612517870345,0.06532831379822258,0.4845614481637887,0.326803546277795,425.183109904925,147.38945678843444,657.3544842322667,283.4301631967227
20000.0,0.6826115088615087,0.08824601170384003,0.7780483405483405,0.6039703352203352,0.2955544606060157,0.0347093430301346,0.3336195315519501,0.2656579353505474,0.6826115088615087,0.08824601170384003,0.7780483405483405,0.6039703352203352,0.4101769182593607,0.03840162787393572,0.4444874931350661,0.36869523852544,1126.5222088456155,236.54936972973005,1339.1144274751346,871.7033209641775


==> results/premise/exp2_premise.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
2.0,0.7052205017205017,0.04604800683223091,0.7512015762015762,0.6300145687645687,0.34200175526789933,0.023172069012298634,0.3599998062652861,0.3035124930305556,0.7052205017205017,0.046048006832230856,0.7512015762015762,0.6300145687645688,0.4592831672223755,0.025308503035944008,0.4863613163913459,0.4273512215748761,306.82576608657837,46.048921259017746,358.89699935913086,262.423091173172
5.0,0.6830042513042512,0.02099195422044047,0.7035138195138195,0.6512747252747253,0.3197498344896454,0.007772389767898311,0.3272441849646955,0.3081314473608555,0.6830042513042512,0.020991954220440482,0.7035138195138195,0.6512747252747253,0.43470127043154816,0.010594330747918514,0.4437407246404011,0.4169332394900544,1542.450123310089,218.17357319981107,1882.6879415512085,1340.4461328983307
10.0,0.6845133533133534,0.016505521928604123,0.7018312520812521,0.6592915972915974,0.33001116936143876,0.015114528429169969,0.3524123024226399,0.3125318042932853,0.6845133533133534,0.016505521928604123,0.7018312520812521,0.6592915972915974,0.4440053424564992,0.014590833156446003,0.4674135575971359,0.4274606510086786,6170.009279727936,804.3054847196544,7147.956986665726,5012.321470499039
15.0,0.6807900358900358,0.019443142049660606,0.712552651052651,0.6649401154401156,0.3314049170552032,0.01651440139968556,0.3475592431997489,0.3063655306299449,0.6807900358900358,0.019443142049660606,0.712552651052651,0.6649401154401156,0.44423792343758584,0.016936630900842624,0.4654190370781462,0.4197473327960408,11724.775749588012,707.2013711936742,12358.362263441086,10714.830310106276
20.0,0.6749377622377624,0.013294612346207968,0.6963736818736819,0.6597128843378843,0.3235767615503915,0.0032652596863112678,0.3277222099387076,0.3196140736213712,0.6749377622377624,0.01329461234620796,0.6963736818736819,0.6597128843378843,0.43590263767279147,0.003986829840026273,0.4407259267900429,0.4317253543620321,18782.669822835924,935.1941321440391,19665.538219451904,17462.68515110016
25.0,0.6817017982017981,0.011761359515256038,0.6940776334776334,0.6631990897990897,0.3264574204513774,0.007023213254184199,0.3385846182292175,0.321009281840553,0.6817017982017981,0.011761359515256021,0.6940776334776334,0.6631990897990897,0.4402310393041775,0.00469729031544404,0.4466958835768562,0.4346695701730825,44018.87365584374,9825.040457152318,51452.38751673698,27182.840930461884
30.0,0.6817352721352722,0.01317211271217922,0.6967721630221632,0.6634454526954529,0.32831759066767807,0.005115075911567128,0.3339819543869693,0.3238089845476343,0.6817352721352722,0.01317211271217927,0.6967721630221632,0.6634454526954527,0.441717252867967,0.0049597731699556604,0.4470381800488511,0.434129387832636,41164.09711594581,2923.358594471081,43775.98679447174,36535.89933156967
35.0,0.6846981209266924,0.008811423904147077,0.6982097902097902,0.6767873713587998,0.3266122217237371,0.007924512193230435,0.3388420321521181,0.3179724353810596,0.6846981209266924,0.008811423904147029,0.6982097902097902,0.6767873713588,0.44109472704661934,0.007152212472009008,0.4529454739746954,0.4350093668034867,56869.48389763832,5320.184767835875,60453.31962609291,47616.93108487129
40.0,0.6918875055500056,0.007416725598031148,0.6986901640026639,0.6821275113775114,0.3345434919692541,0.009313828972444526,0.3452935976812139,0.3247165725675939,0.6918875055500056,0.007416725598031172,0.698690164002664,0.6821275113775114,0.44993778323541267,0.007085935242426875,0.4580398397920244,0.4421883499380524,54293.35949649811,2958.999770342058,56487.03192472458,49278.18125867844

==> results/premise/exp3_premise.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.7458090243090243,0.06457802592024053,0.8283508158508158,0.6634471084471084,0.3344507156997033,0.041039978082238415,0.38417043757016284,0.2811253381126523,0.7458090243090243,0.06457802592024052,0.8283508158508158,0.6634471084471084,0.4592035297890324,0.044102618890735266,0.513660649489272,0.3992887549319888,5.348783223628997,1.4177688611277646,7.0708967566490175,3.828011163075765
90.0,0.7373778443778444,0.03415260854263005,0.7870425407925408,0.6913637751137751,0.30271969488645645,0.048132120482916374,0.3524885083284405,0.2503381627990514,0.7373778443778444,0.03415260854263005,0.7870425407925408,0.6913637751137751,0.42261331780627975,0.044315314105078205,0.4669176938671006,0.3714902766597118,5.551827059586843,2.060640676737666,8.423172485828399,3.736215615272522
80.0,0.7460979298479298,0.04561469342765483,0.8165724553224554,0.6985841935841935,0.29314824965036446,0.03873734957154367,0.34554064762398096,0.25654407024599335,0.7460979298479298,0.045614693427654854,0.8165724553224554,0.6985841935841935,0.41811206899126196,0.04461249107037907,0.48548475214564196,0.3746337269798692,4.656006770133972,0.8882151391079227,5.914881591002146,3.635188639163971
70.0,0.7401591186591187,0.061049639034174305,0.8136557886557887,0.6453091353091354,0.313865697410366,0.023528743846497863,0.34363246215472937,0.28532006848971136,0.7401591186591187,0.0610496390341743,0.8136557886557887,0.6453091353091354,0.4369044005257433,0.019876900597614877,0.4601036745007707,0.4084471414989754,5.2453162741661075,0.9786392710607855,6.673294365406036,3.9460292935371397
60.0,0.7238359140859141,0.06502729708612509,0.8141103341103342,0.6391776279276278,0.339626495426525,0.03896589200090691,0.39735103383293424,0.30293347715493046,0.7238359140859141,0.06502729708612508,0.8141103341103342,0.6391776279276278,0.46042722129076646,0.04430062232494062,0.5337230523151758,0.4237172229736921,5.9249066344896955,1.2491602412558445,7.776554854710897,4.276202309131622
50.0,0.734709151959152,0.0569402244406983,0.8136557886557887,0.656975801975802,0.336901432475076,0.015026645640670192,0.3613591031789561,0.3246206141741856,0.734709151959152,0.0569402244406983,0.8136557886557887,0.656975801975802,0.46021645577734277,0.018775410642659838,0.48736180815065,0.4343593391665943,4.9155671826998395,1.1870250451095248,6.911426317691803,3.8562811493873594
40.0,0.7268217893217892,0.03790818094618739,0.7677641802641803,0.6877263014763015,0.3259003467962684,0.01813284185884857,0.3488378776840315,0.29934607690289505,0.7268217893217892,0.03790818094618736,0.7677641802641801,0.6877263014763015,0.4479808063276539,0.01964993723513483,0.4640021395612123,0.41835199888385055,5.213372233708699,1.0892611531244283,6.115457232793172,3.639387134710948
30.0,0.7226658064158065,0.04881517918689976,0.7904079254079254,0.6592438117438117,0.3360717970048781,0.05140220803786709,0.3758958497929086,0.2585413948152189,0.7226658064158065,0.04881517918689975,0.7904079254079254,0.6592438117438117,0.45622076694647407,0.05154926839950758,0.5094239960927462,0.38184514529886715,5.880402943293253,1.480641393460463,8.33793211778005,4.318465781211853
20.0,0.7229588467088466,0.03334290769699319,0.7764763014763014,0.6860829448329449,0.32864699971975747,0.039018596767262735,0.36932728782160595,0.2825761762825804,0.7229588467088466,0.03334290769699319,0.7764763014763014,0.6860829448329449,0.45014691159372483,0.04106720788970981,0.5000792377466553,0.4043091179791549,6.8626824680964145,1.3572401072648959,7.94827983379364,5.162167692184449
10.0,0.7016993839493839,0.054269612971512955,0.7758245920745921,0.6433082195582195,0.3495334876003618,0.021231876002933622,0.37903448238269666,0.3196842716372845,0.7016993839493839,0.054269612971512955,0.7758245920745921,0.6433082195582195,0.46572912227284247,0.02921819797544979,0.5081768518487468,0.42937529478020053,6.091896200180054,0.9766416911203182,7.04997394879659,4.4744709730148315
0.0,0.6954037351537352,0.035679051861838756,0.7544171106671107,0.6575536963036963,0.346263546716275,0.03531829388243389,0.40666836550982893,0.3190040008378375,0.6954037351537352,0.03567905186183871,0.7544171106671106,0.6575536963036963,0.4611569408343206,0.03797097753568146,0.5280093126142964,0.4362896668870491,6.415339148044586,1.068283916743527,8.076050750414531,5.371152047316233


==> results/premise/exp4_premise.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.9753504273504273,0.014618074338384903,1.0,0.962863247863248,0.39887051873552265,0.02706662813931406,0.4416247857618394,0.37173923298923295,0.9753504273504273,0.014618074338384903,1.0,0.962863247863248,0.5648737983871689,0.028238669293872105,0.6106551523802966,0.5376450188593053,5.332476801077524,0.974710671199274,6.039857447147369,3.704810794194539
0.01,0.8538225108225108,0.03675186921420145,0.8946814296814296,0.8166514041514041,0.38703682407700246,0.02656318351263378,0.41926822239322237,0.35294208811739297,0.8538225108225108,0.03675186921420145,0.8946814296814296,0.8166514041514041,0.5320722742062489,0.03144370818514294,0.5684191159220626,0.49269612930850515,6.1731863149007165,0.5784393820722395,6.739729921023051,5.218524571259817
0.05,0.5906833999333998,0.03448913923026116,0.6465612165612165,0.5632645132645132,0.32936562181331935,0.0171942450175282,0.3580797757825231,0.312738980164597,0.5906833999333998,0.03448913923026114,0.6465612165612165,0.5632645132645132,0.4225460011787085,0.022937529389281595,0.4609013332563039,0.40209606292546624,5.924624722003936,1.0088871498731407,7.329074652989705,4.872433626651764
0.075,0.5335975135975136,0.03762519481768754,0.5818985181485181,0.502960927960928,0.321958661059099,0.012901364297235986,0.33884512313083737,0.3048073870573871,0.5335975135975136,0.03762519481768759,0.5818985181485181,0.502960927960928,0.40113929869509823,0.020172921939675712,0.4282903676592863,0.37877040546223795,5.90994021097819,1.875226592527008,9.023612030347188,4.07170821428299
0.1,0.48776606726606725,0.018718151817937005,0.5052577977577978,0.45844447219447215,0.31096208173436984,0.01624959132851425,0.33325337231855245,0.28763347349715596,0.48776606726606725,0.018718151817937005,0.5052577977577978,0.45844447219447215,0.3793975889274892,0.01700883839881048,0.40087359720857446,0.353385462302374,6.3875262443224585,1.3167448162524684,8.674453449249267,5.346369894345601
0.2,0.41552997002997005,0.029426627169658492,0.45868090243090237,0.3885901598401599,0.2636719369412919,0.02096297497314753,0.28372232583298157,0.23948727298995026,0.41552997002997005,0.029426627169658492,0.45868090243090237,0.3885901598401599,0.3222100388173723,0.024157413786945962,0.3504902605502055,0.29637082668300374,6.643374686241151,2.5982035583651566,9.580311512947082,3.9524996002515156
0.3,0.31284185259185254,0.016003474528694626,0.33259379509379505,0.29040362415362414,0.19924302999989552,0.0123196015638496,0.2159744145676396,0.18331741155206066,0.31284185259185254,0.016003474528694626,0.33259379509379505,0.29040362415362414,0.24319330437049747,0.01292575316562225,0.2572066009314511,0.2245173839864681,6.25599847873052,2.9055827842958295,9.249236488342286,3.069157095750173
0.4,0.2746203241203241,0.02639918829484524,0.30087037962037966,0.2457217782217782,0.18046688934958485,0.018732577938596968,0.20646814605147942,0.1602463561961917,0.2746203241203241,0.02639918829484526,0.30087037962037966,0.2457217782217782,0.21764205385365526,0.021495696622097014,0.24394848595417873,0.19384273108879196,6.9694748552640275,2.979743302276318,10.325320967038472,3.1641616384188334
0.5,0.24227572427572425,0.024016922776259105,0.2812917637917638,0.22080641580641577,0.16854831172946805,0.017449681337072757,0.19627655009599454,0.15137585592452324,0.24227572427572425,0.024016922776259095,0.2812917637917638,0.2208064158064158,0.19867656299420855,0.0201793149604086,0.23121212402388588,0.1807399854437329,11.389252974192303,4.664331775680172,17.925414462884266,4.736530896027883
0.6,0.25304423354423355,0.027617611263342178,0.2914663114663115,0.2186238761238761,0.16808683006141317,0.015359300451664358,0.19209918783782418,0.15328237473818673,0.25304423354423355,0.027617611263342178,0.2914663114663115,0.2186238761238761,0.20108583514430683,0.014005899067060831,0.22104095447585853,0.18208279332784644,11.133068327903747,2.710600154102421,14.316471870740255,7.413556981086731


==> results/roc_curve.csv <==
x,cardio-diffnaps,cardio-tree,cardio-spumante,cardio-mdlrl,cardio-premise,disease-diffnaps,disease-tree,disease-spumante,disease-mdlrl,disease-premise,brca-diffnaps,brca-tree,brca-spumante,brca-mdlrl,brca_mult-diffnaps,brca_mult-tree,brca_mult-spumante,brca_mult-mdlrl,genomes-diffnaps,genomes-tree,genomes-mdlrl
0.0,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9695121951219512,0.024390243902439025,0.9353658536585366,0.38536585365853665,0.9853658536585366,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.05,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9695121951219512,0.024390243902439025,0.9353658536585366,0.38536585365853665,0.9853658536585366,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.1,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9695121951219512,0.024390243902439025,0.9353658536585366,0.38536585365853665,0.9853658536585366,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.15000000000000002,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9658536585365854,0.024390243902439025,0.8804878048780488,0.20243902439024392,0.9609756097560975,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.2,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9621951219512194,0.0,0.8109756097560976,0.13658536585365852,0.9317073170731707,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.25,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9317073170731707,0.0,0.7841463414634148,0.09268292682926829,0.9317073170731707,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.30000000000000004,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.9292682926829269,0.0,0.7841463414634148,0.09268292682926829,0.9317073170731707,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.986743515850144,0.6427973233313062,0.4348362299233818
0.35000000000000003,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.8646341463414633,0.0,0.6585365853658536,0.07073170731707316,0.9097560975609755,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.41324324324324324,0.0,0.4059459459459459,0.975792507204611,0.629150699921772,0.4348362299233818
0.4,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.8646341463414633,0.0,0.6317073170731706,0.07073170731707316,0.9097560975609755,0.9819819819819819,0.0,1.0,0.4774774774774775,1.0,0.40324324324324323,0.0,0.4059459459459459,0.9390722700565173,0.4488167526849475,0.4348362299233818
0.45,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.848780487804878,0.0,0.6317073170731706,0.07073170731707316,0.89390243902439,0.9819819819819819,0.0,1.0,0.4774774774774775,0.9932432432432432,0.40324324324324323,0.0,0.4059459459459459,0.9169702517086329,0.4488167526849475,0.4348362299233818
0.5,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.8426829268292683,0.0,0.18658536585365854,0.0475609756097561,0.8670731707317072,0.9819819819819819,0.0,1.0,0.4774774774774775,0.9882432432432432,0.36824324324324326,0.0,0.4059459459459459,0.888182050240825,0.43839220191899547,0.4348362299233818
0.55,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9819819819819819,0.0,1.0,0.4774774774774775,0.9832432432432433,0.36824324324324326,0.0,0.4059459459459459,0.8695616662055683,0.4379945876048801,0.4348362299233818
0.6000000000000001,0.7399237351286041,0.7788841015761092,0.7152291413738876,0.43978228739912506,0.7323624359021441,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9819819819819819,0.0,1.0,0.4774774774774775,0.9344594594594594,0.33297297297297296,0.0,0.0,0.8005490532931429,0.4338456441692614,0.4348362299233818
0.65,0.7399237351286041,0.7614339831523507,0.7046028239126534,0.43978228739912506,0.6675373454256821,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9819819819819819,0.0,1.0,0.4774774774774775,0.9177027027027027,0.33297297297297296,0.0,0.0,0.783408030867702,0.4156172622990991,0.4348362299233818
0.7000000000000001,0.6531037389616023,0.709551949848307,0.6694897749103145,0.43978228739912506,0.17858300669004745,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9819819819819819,0.0,1.0,0.4774774774774775,0.8489189189189189,0.23594594594594592,0.0,0.0,0.660531663390581,0.4123663327740107,0.4348362299233818
0.75,0.4040927372579265,0.5897748991661489,0.38343104140565104,0.43978228739912506,0.1764168459520792,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9099099099099099,0.0,1.0,0.4774774774774775,0.808918918918919,0.22094594594594594,0.0,0.0,0.6224894457537389,0.4032346151432871,0.19563492063492063
0.8,0.33283046971497166,0.44025251649577374,0.3373151755969922,0.32113025457247657,0.1764168459520792,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9099099099099099,0.0,1.0,0.4774774774774775,0.768918918918919,0.2141891891891892,0.0,0.0,0.5580409628271674,0.40164415788682584,0.19563492063492063
0.8500000000000001,0.09747047443042361,0.30892259450266873,0.26249009627736497,0.09747047443042361,0.0,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9099099099099099,0.0,1.0,0.4774774774774775,0.7136486486486487,0.2141891891891892,0.0,0.0,0.4802336605088609,0.2898234664932649,0.19563492063492063
0.9,0.0,0.0830973050762702,0.0,0.0,0.0,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.9099099099099099,0.0,1.0,0.4774774774774775,0.6301351351351352,0.038513513513513516,0.0,0.0,0.4153320053961787,0.27826978126098306,0.18452380952380953
0.9500000000000001,0.0,0.03680850279753291,0.0,0.0,0.0,0.8390243902439022,0.0,0.0,0.0475609756097561,0.8134146341463413,0.7432432432432432,0.0,1.0,0.4774774774774775,0.5651351351351351,0.038513513513513516,0.0,0.0,0.28682171135035345,0.20074919051971638,0.18452380952380953
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0

==> results/rrl/exp1_rrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.15034582084582082,0.0287027909894146,0.1946067821067821,0.1186976911976912,0.10574155324824064,0.02161136805377328,0.1375309412809413,0.08504093531267444,0.15034582084582082,0.0287027909894146,0.1946067821067821,0.1186976911976912,0.12302775993610235,0.02471518482256659,0.1611511032945233,0.10340824849814734,0.11976982673009236,0.0016088418501535378,0.12238789002100627,0.1180617332458496
500.0,0.09248257298257298,0.03217167391648133,0.12164585414585413,0.056068931068931065,0.042767969201842955,0.0025758557101306042,0.045885811187535326,0.03902971022536239,0.09248257298257298,0.03217167391648133,0.12164585414585413,0.056068931068931065,0.056631112463956114,0.009893883510406003,0.06563743402176611,0.04393813073870717,0.15335184574127197,0.00011615598654473568,0.15349749326705933,0.15324408610661824
1000.0,0.0715084123392947,0.04731182531074619,0.11704295704295704,0.019227994227994226,0.035185407497058604,0.008285256779834299,0.04607445857445857,0.026578100262310788,0.0715084123392947,0.04731182531074619,0.11704295704295704,0.019227994227994226,0.04438505199038556,0.019803337812463406,0.06601230499988187,0.022313343415161817,0.1999228318532308,0.0014601934230696872,0.20155331293741863,0.1982393741607666
5000.0,0.07848768509948345,0.004363446703171297,0.08459664518488047,0.0725847967392085,0.015065925426909144,0.0029670413062170605,0.017020276565639335,0.009911421286018424,0.07848768509948345,0.0043634467031713,0.08459664518488048,0.07258479673920851,0.02489769092037225,0.004281992150066527,0.02759269323934157,0.017347961514040937,0.5833860810597737,0.0015797057264266875,0.5851087689399719,0.5814871867497762
10000.0,0.06318153190218745,0.012287553530318879,0.08015763962821104,0.04669546741528166,0.02066716406653044,0.009626982951189527,0.03181108593176166,0.009724734920652105,0.06318153190218745,0.012287553530318879,0.08015763962821104,0.04669546741528166,0.030462316828170865,0.012116350487082553,0.04540094309013737,0.016068490752814808,1.102274779478709,0.004367181287117704,1.109919019540151,1.0994300444920857
15000.0,0.06269608333628483,0.016833589649708536,0.07868192279323111,0.038925769943925145,0.0313272258634882,0.012059133309163441,0.0484959484959485,0.01819180819180819,0.06269608333628482,0.01683358964970854,0.07868192279323111,0.038925769943925145,0.040509878012335826,0.013200789173540551,0.05704341591501952,0.02700479101170642,1.6378016114234923,0.0011450004843241053,1.6396950920422872,1.636814828713735
20000.0,0.0753846169590718,0.009347592441273157,0.08692621920563096,0.061774210406933525,0.07477004215879814,0.027010541656125788,0.10687830687830688,0.04755449229133439,0.0753846169590718,0.009347592441273157,0.08692621920563096,0.061774210406933525,0.07259114052367842,0.017830595362590577,0.09489069574115963,0.05304913941988561,2.262857731978099,0.028173020726529288,2.2874227285385134,2.220261573791504
25000.0,0.08466827408506303,0.014278087069277117,0.10440552503052501,0.06910116629156876,0.10027631870541534,0.02062567644612101,0.13055194805194803,0.07375090187590187,0.08466827408506303,0.014278087069277124,0.10440552503052503,0.06910116629156876,0.09064808458484869,0.015102945890702027,0.10901368642460973,0.07352400425051303,2.915254526138306,0.03943081568216908,2.9560736060142516,2.8521043062210083
50000.0,0.08604743802808819,0.00370244908122187,0.08971697012138188,0.08010549091431443,0.11916578954814247,0.009531420835795192,0.13133699633699636,0.1076984126984127,0.08604743802808819,0.0037024490812218713,0.08971697012138188,0.08010549091431443,0.09939561676316104,0.0046114585107340945,0.10496408592763254,0.09359145090466928,5.8078472256660465,0.12622416695883432,5.960304860273997,5.672794489065806
75000.0,0.09153298776387012,0.01851112137151217,0.11707793595293595,0.06558406870906872,0.13538112020254875,0.012665348201181491,0.1533488502238502,0.12078060828060827,0.09153298776387012,0.018511121371512177,0.11707793595293595,0.0655840687090687,0.10775793143511962,0.017872971547241125,0.13252851799469118,0.08257559090498003,8.29761339187622,0.224434703792129,8.509371650218963,8.051906375090281
100000.0,0.10210417689169424,0.007532038006032498,0.11310876623376623,0.09458481061422239,0.13588238395591337,0.01086086449379042,0.15303030303030302,0.12410939754689754,0.10210417689169424,0.007532038006032498,0.11310876623376623,0.09458481061422239,0.11574455945692952,0.008235274857119793,0.12913717362902483,0.10731904579348582,10.690667909781137,0.23092225782988193,10.861117096741994,10.298310124874115


==> results/rrl/exp1_rrl_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.1396176046176046,0.09101630321550108,0.1396176046176046,0.10875923058702414,0.1180617332458496
500.0,0.059485236985236986,0.04221380471380471,0.059485236985236986,0.048296656041448296,0.1532975713411967
1000.0,0.019227994227994226,0.026578100262310788,0.019227994227994226,0.022313343415161817,0.19853917757670084
5000.0,0.07823803716437314,0.016806902348678893,0.07823803716437314,0.027317826846697632,0.5814871867497762
10000.0,0.06328994735030204,0.015210874195249195,0.06328994735030204,0.0242733651460613,1.109919019540151
15000.0,0.06695405972260193,0.026267887205387204,0.06695405972260192,0.037714450684523164,1.6374683141708375
20000.0,0.08692621920563096,0.10687830687830688,0.08692621920563096,0.09489069574115963,2.2496005217234294
25000.0,0.09415395051808095,0.13055194805194803,0.09415395051808095,0.10901368642460973,2.9560736060142516
50000.0,0.08734371021135726,0.1263909225306284,0.08734371021135727,0.10314600538755336,5.960304860273997
75000.0,0.11707793595293595,0.1533488502238502,0.11707793595293595,0.13252851799469118,8.509371650218963
100000.0,0.09600085350665846,0.13852898327163032,0.09600085350665846,0.11139689059617286,10.668603519598642


==> results/rrl/exp1_rrl_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.13896575646575646,0.08504093531267444,0.13896575646575646,0.10340824849814734,0.11909515460332235
500.0,0.056068931068931065,0.03902971022536239,0.056068931068931065,0.04393813073870717,0.15324408610661824
1000.0,0.022104978354978357,0.027114898989898988,0.022104978354978357,0.024354967448187787,0.20085293451944988
5000.0,0.07991159849707433,0.017020276565639335,0.07991159849707433,0.02759269323934157,0.5832574566205343
10000.0,0.06756025622124692,0.02974490786990787,0.06756025622124692,0.0404484580015509,1.0994300444920857
15000.0,0.052447761758116454,0.01819180819180819,0.05244776175811644,0.02700479101170642,1.636814828713735
20000.0,0.07925553613053613,0.0653643326370599,0.07925553613053614,0.07163098232227112,2.285275761286418
25000.0,0.07742660117660119,0.07375090187590187,0.07742660117660119,0.07352400425051303,2.8521043062210083
50000.0,0.08971697012138188,0.1076984126984127,0.08971697012138188,0.09788733275779024,5.681433757146199
75000.0,0.0963064713064713,0.1265860297110297,0.0963064713064713,0.10928319027223354,8.051906375090281
100000.0,0.10133876937476008,0.1319047619047619,0.10133876937476008,0.11447736237265549,10.298310124874115


==> results/rrl/exp1_rrl_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.1186976911976912,0.09741880804380805,0.1186976911976912,0.10690141346410925,0.11987442175547282
500.0,0.12164585414585413,0.04431642918485024,0.12164585414585413,0.06459273773580777,0.15326500336329144
1000.0,0.11704295704295704,0.04607445857445857,0.11704295704295704,0.06601230499988187,0.1982393741607666
5000.0,0.08459664518488047,0.015191635548833692,0.08459664518488048,0.02575463908362348,0.5822451631228129
10000.0,0.08015763962821104,0.03181108593176166,0.08015763962821104,0.04540094309013737,1.1005833228429158
15000.0,0.07647090246354953,0.0384834072517896,0.07647090246354953,0.051197451674822855,1.6379674673080444
20000.0,0.07179558960131716,0.05413549656970709,0.07179558960131716,0.05772778478270224,2.2874227285385134
25000.0,0.07825412740853917,0.09193658524015667,0.07825412740853917,0.08453973359975533,2.9303778926531474
50000.0,0.08793257181415076,0.13133699633699636,0.08793257181415076,0.10496408592763254,5.672794489065806
75000.0,0.09184054099495277,0.14069749694749695,0.09184054099495279,0.11088179400268011,8.48212529818217
100000.0,0.11310876623376623,0.15303030303030302,0.11310876623376623,0.12913717362902483,10.807431705792744


==> results/rrl/exp1_rrl_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.1946067821067821,0.1375309412809413,0.1946067821067821,0.1611511032945233,0.1194299340248108
500.0,0.1183008658008658,0.045885811187535326,0.1183008658008658,0.06563743402176611,0.15345507462819416
1000.0,0.09152308067749246,0.038215330776875764,0.09152308067749243,0.05340111796461994,0.20042936007181802
5000.0,0.0725847967392085,0.009911421286018424,0.07258479673920851,0.017347961514040937,0.5848318298657735
10000.0,0.04669546741528166,0.009724734920652105,0.04669546741528166,0.016068490752814808,1.0997031211853028
15000.0,0.07868192279323111,0.0484959484959485,0.07868192279323111,0.05704341591501952,1.6396950920422872
20000.0,0.061774210406933525,0.04755449229133439,0.061774210406933525,0.05304913941988561,2.2717280745506288
25000.0,0.06910116629156876,0.10174052526993702,0.06910116629156876,0.08229466768310914,2.931314678986867
50000.0,0.08010549091431443,0.11544229871435754,0.08010549091431443,0.09359145090466928,5.875114544232686
75000.0,0.06558406870906872,0.12078060828060827,0.0655840687090687,0.08257559090498003,8.062815403938293
100000.0,0.10548768472906403,0.131838474025974,0.10548768472906403,0.11639232489330864,10.817877101898194


==> results/rrl/exp1_rrl_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.15984126984126984,0.11770077838827839,0.15984126984126984,0.1349188038367078,0.12238789002100627
500.0,0.1069119769119769,0.042394090697662125,0.1069119769119769,0.06069060378205124,0.15349749326705933
1000.0,0.10764305139305139,0.03794424888174888,0.1076430513930514,0.055843526124076406,0.20155331293741863
5000.0,0.07710734791188084,0.016399391385375366,0.07710734791188081,0.026475333918157616,0.5851087689399719
10000.0,0.05820434889589554,0.016844217415081363,0.05820434889589554,0.026120327150289953,1.1017383893330892
15000.0,0.038925769943925145,0.02519707817250748,0.038925769943925145,0.02958928077560716,1.6370623548825582
20000.0,0.07717152945094122,0.09991758241758242,0.07717152945094122,0.0856571003523735,2.220261573791504
25000.0,0.10440552503052501,0.1034016330891331,0.10440552503052503,0.10386833096625621,2.9064021468162538
50000.0,0.08513844707923654,0.11496031746031746,0.08513844707923654,0.09738920883815985,5.849588477611542
75000.0,0.08685592185592185,0.1354926158497587,0.08685592185592185,0.10352056400101325,8.381848231951396
100000.0,0.09458481061422239,0.12410939754689754,0.09458481061422239,0.10731904579348582,10.861117096741994


==> results/rrl/exp2_rrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
2.0,0.060607544173857365,0.005512907793746746,0.06681399292926753,0.05306585599213308,0.010715611567699545,0.0026712286533973183,0.015325192443415719,0.008381187537943195,0.060607544173857365,0.005512907793746746,0.06681399292926753,0.05306585599213308,0.018050331135156767,0.003923882377797155,0.02481064218570292,0.014679492752559177,0.44752863009770716,0.0006959033495880522,0.4481300671895345,0.4463425000508626
5.0,0.054206401743117374,0.004338088772536169,0.06118724611474431,0.05034870314531141,0.01822612151877174,0.002406593432188521,0.021049904892102116,0.015383816067804406,0.054206401743117374,0.004338088772536169,0.06118724611474431,0.05034870314531141,0.02689828758161471,0.0030502672922583817,0.030950018627443,0.02324625098772084,1.1062591528892516,0.0005730739091886753,1.10692613919576,1.105477480093638
10.0,0.024083798420713107,0.003323498732290174,0.027470629202709828,0.019079455197940805,0.011668237847530913,0.0015386918459581913,0.012929398554536842,0.009220141947534604,0.024083798420713107,0.0033234987322901754,0.027470629202709835,0.019079455197940805,0.015128991377557365,0.002028915311696243,0.016831491880475676,0.011938100468481738,2.1980958056449893,0.00157653294038271,2.199692225456238,2.1962846438090007
15.0,0.01447763205904586,0.0006456976140987101,0.015318250524783732,0.013801855302304272,0.0091859045178324,0.001153468809317562,0.010484087902436054,0.007581328252205765,0.01447763205904586,0.0006456976140987096,0.015318250524783732,0.013801855302304272,0.010681872863010389,0.0008934184360344525,0.011815047261635885,0.009432473272648267,3.2944234315554297,0.0027299095411469896,3.2975650827089944,3.291453198591868
20.0,0.010588601752726948,0.0012815081859152608,0.011668450012047115,0.008509145455891116,0.007802341384614574,0.0010627858274772012,0.008889696818465116,0.006540326307978651,0.010588601752726948,0.0012815081859152608,0.011668450012047115,0.008509145455891116,0.008605590806683253,0.0010607996616665612,0.009695708055462993,0.007006379379199279,4.390483942826589,0.0022256794060278545,4.39349027077357,4.387718653678894
25.0,0.008487895636107884,0.000683999833665201,0.009314626415532752,0.007422640623099151,0.007727017714407205,0.0005928021026742543,0.008676238561583947,0.007154896690271446,0.008487895636107884,0.000683999833665201,0.009314626415532752,0.007422640623099151,0.007754221713604412,0.0005756533116370892,0.008449839273397158,0.006900443423661581,5.496497903664907,0.0031994541217761387,5.499247932434082,5.491103494167328
30.0,0.007806772368627921,0.00037468403552928467,0.008410630869428134,0.007466311247587791,0.008662683439774008,0.0010159953895184422,0.010451299783156547,0.007963745318910611,0.007806772368627921,0.00037468403552928467,0.008410630869428134,0.007466311247587791,0.007714856256997668,0.00021112547214060417,0.008001520961485504,0.007465224238714916,6.598179431756337,0.0013900796713841655,6.6003265102704365,6.5967491944630945
35.0,0.007121673704084795,0.00025133003467485654,0.007458964804838109,0.006781904321743342,0.00918367944966755,0.0006878401484030097,0.00983937318484448,0.008079907833865788,0.007121673704084797,0.0002513300346748562,0.007458964804838109,0.006781904321743342,0.0075072621838343425,0.00037349923936456773,0.0077817292719594275,0.006850415488639346,7.7109726945559185,0.005217855040595831,7.7164881507555645,7.703111449877421
40.0,0.006202475484991091,0.0004521198518655036,0.006968973113394151,0.005834123671222603,0.008469457960661116,0.00036278953158253886,0.00886465380559979,0.008029603435827107,0.006202475484991091,0.0004521198518655036,0.006968973113394151,0.005834123671222603,0.006834745545766799,0.0003803868892839442,0.007437447042665962,0.006466684796357668,8.817124143441518,0.008374144484108245,8.827014104525249,8.808408180872599
45.0,0.0065382646756973655,0.00046411782787032866,0.0070368435712484575,0.005954416433267706,0.009255072698429324,0.000616624041464738,0.009976782153166863,0.008328159952547994,0.006538264675697366,0.0004641178278703282,0.007036843571248458,0.005954416433267708,0.007310003926153721,0.00045712586013681205,0.007793905627042064,0.006758293625869563,9.948799245357513,0.007513392762022224,9.96125211318334,9.941248230139415
50.0,0.005939362335894402,0.00038264868307281654,0.006387529688211911,0.0053930044845790105,0.009429288862461563,0.0004240278452053375,0.009722922787009645,0.008713730904530275,0.005939362335894402,0.0003826486830728166,0.006387529688211911,0.0053930044845790105,0.006929025571726252,0.00042036107301146033,0.007318398427631295,0.006256371885627221,11.065090872446696,0.00752024325879509,11.075315908590953,11.054264756043752


==> results/rrl/exp2_rrl_0.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.06681399292926753,0.010130956292711837,0.06681399292926753,0.017591685923133524,0.4481300671895345
5.0,0.05034870314531141,0.015383816067804406,0.05034870314531141,0.02324625098772084,1.1065210382143655
10.0,0.019079455197940805,0.009220141947534604,0.019079455197940805,0.011938100468481738,2.199692225456238
15.0,0.013801855302304272,0.00904798980046649,0.013801855302304272,0.010463098107912064,3.295862897237142
20.0,0.010660225106430613,0.006854572846395379,0.010660225106430613,0.008226670574602014,4.39349027077357
25.0,0.009314626415532752,0.008676238561583947,0.009314626415532752,0.008449839273397158,5.499247932434082
30.0,0.007741175446517441,0.008345931090448353,0.007741175446517441,0.007849096557767072,6.6003265102704365
35.0,0.007069521650795972,0.009669361290254619,0.007069521650795973,0.007654743262002144,7.7164881507555645
40.0,0.006236305788608365,0.0088109005816945,0.006236305788608365,0.006898499508159875,8.823418247699738
45.0,0.006872548638094384,0.009563065858187761,0.006872548638094383,0.007688300520391708,9.949061604340871
50.0,0.005747412951188834,0.009681097668375997,0.005747412951188833,0.0068095033995538325,11.06438227891922


==> results/rrl/exp2_rrl_1.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.058666511511712746,0.009678841718996932,0.058666511511712746,0.016490512590834092,0.4477121353149414
5.0,0.05431991583029696,0.0204025317684584,0.05431991583029696,0.028980982860099674,1.1058869282404582
10.0,0.025478642420562015,0.012229535218817054,0.025478642420562015,0.015896240048221846,2.199498987197876
15.0,0.01499703911987817,0.010095186759802071,0.01499703911987817,0.011198462780159886,3.2955862164497374
20.0,0.010485525105367223,0.008691307862118202,0.010485525105367223,0.008719836322576368,4.390145579973857
25.0,0.00865194587623483,0.00784134695406834,0.00865194587623483,0.008008884001965857,5.496280972162882
30.0,0.007466311247587791,0.008421623996860295,0.007466311247587791,0.0076056042367207,6.598715289433797
35.0,0.006781904321743342,0.008079907833865788,0.006781904321743342,0.006850415488639346,7.703111449877421
40.0,0.005834123671222603,0.008231094325905792,0.005834123671222603,0.006466684796357668,8.80896155834198
45.0,0.006668130951889373,0.009346377437407384,0.006668130951889373,0.00738497872225132,9.96125211318334
50.0,0.006145194267944,0.009722922787009645,0.006145194267944,0.007190961548527127,11.075315908590953


==> results/rrl/exp2_rrl_2.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.05932703709231722,0.008381187537943195,0.05932703709231722,0.014679492752559177,0.44756438334782916
5.0,0.05437848534101399,0.016990153996854617,0.05437848534101399,0.025805209994510914,1.10692613919576
10.0,0.02588304867222525,0.012810461497280854,0.025883048672225246,0.016615840050312844,2.196653691927592
15.0,0.015318250524783732,0.010484087902436054,0.015318250524783732,0.011815047261635885,3.2916497627894086
20.0,0.011668450012047115,0.008035803088115521,0.011668450012047115,0.00937935970157561,4.3893057107925415
25.0,0.007422640623099151,0.007154896690271446,0.007422640623099151,0.006900443423661581,5.497661070028941
30.0,0.007538863005020568,0.007963745318910611,0.007538863005020568,0.007465224238714916,6.5967491944630945
35.0,0.007458964804838109,0.009226749699490793,0.007458964804838109,0.0077817292719594275,7.710951840877533
40.0,0.005985594135127123,0.008029603435827107,0.005985594135127123,0.0065600996687685265,8.808408180872599
45.0,0.006159383783986911,0.009060978090836619,0.006159383783986911,0.006924541135213951,9.94582397143046
50.0,0.006023670287548255,0.009661106673778935,0.006023670287548255,0.0070698925972917815,11.064500649770102


==> results/rrl/exp2_rrl_3.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.06516432334385625,0.015325192443415719,0.06516432334385625,0.02481064218570292,0.4463425000508626
5.0,0.06118724611474431,0.021049904892102116,0.06118724611474431,0.030950018627443,1.105477480093638
10.0,0.022507216610127632,0.011151652019485212,0.022507216610127632,0.014363284440294726,2.198349479834239
15.0,0.014151415552226371,0.008720929874251625,0.014151415552226375,0.010500282892695839,3.2975650827089944
20.0,0.011619663083898678,0.008889696818465116,0.011619663083898678,0.009695708055462993,4.391759498914083
25.0,0.00863349636360219,0.00762876879242212,0.00863349636360219,0.00785290055445872,5.498196049531301
30.0,0.008410630869428134,0.010451299783156547,0.008410630869428134,0.008001520961485504,6.597521535555521
35.0,0.007247087169388121,0.00983937318484448,0.007247087169388119,0.0076554330686321986,7.709521277745565
40.0,0.00598738071660321,0.00886465380559979,0.00598738071660321,0.006810996712881967,8.817818625768025
45.0,0.0070368435712484575,0.009976782153166863,0.007036843571248458,0.007793905627042064,9.946610307693481
50.0,0.006387529688211911,0.009367586278612965,0.006387529688211911,0.007318398427631295,11.066990768909454


==> results/rrl/exp2_rrl_4.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.05306585599213308,0.010061879845430045,0.05306585599213308,0.01667932222355411,0.44789406458536785
5.0,0.05079765828422015,0.017304200868639145,0.05079765828422015,0.025508975438299126,1.1064841787020365
10.0,0.027470629202709828,0.012929398554536842,0.027470629202709835,0.016831491880475676,2.1962846438090007
15.0,0.01411959979603675,0.007581328252205765,0.01411959979603675,0.009432473272648267,3.291453198591868
20.0,0.008509145455891116,0.006540326307978651,0.008509145455891116,0.007006379379199279,4.387718653678894
25.0,0.008416768902070496,0.007333837573690177,0.008416768902070496,0.007559041314538744,5.491103494167328
30.0,0.007876881274585672,0.008130817009494234,0.007876881274585672,0.00765283529030015,6.597584629058838
35.0,0.007050890573658435,0.009103005239882072,0.007050890573658435,0.007593989827938598,7.714790753523508
40.0,0.006968973113394151,0.008411037654278399,0.006968973113394151,0.007437447042665962,8.827014104525249
45.0,0.005954416433267706,0.008328159952547994,0.005954416433267708,0.006758293625869563,9.941248230139415
50.0,0.0053930044845790105,0.008713730904530275,0.0053930044845790105,0.006256371885627221,11.054264756043752


==> results/rrl/exp3_rrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
10.0,0.05910050703736963,0.007421799891416035,0.0695110295339138,0.04951097603083239,0.011885462606964487,0.0018270462167132974,0.014777220771159515,0.009802806397112274,0.05910050703736963,0.007421799891416036,0.0695110295339138,0.04951097603083239,0.019685240838993923,0.002914462076498423,0.02430330245080376,0.016273062341570166,0.250474906762441,0.0010169943418004456,0.25155398845672605,0.2487932523091634
20.0,0.06190624343606175,0.007399671924074582,0.0721404658191585,0.05413311624631441,0.012312004182678835,0.0016452836617812919,0.01394141153462731,0.010148806407264892,0.06190624343606175,0.007399671924074582,0.0721404658191585,0.05413311624631441,0.020476012819237242,0.002549729012886401,0.023366066205182393,0.017091075972772485,0.2489600586891174,0.0025967221113145987,0.25197213093439735,0.24496039152145385
30.0,0.07374093098048076,0.0046402854507127025,0.0802775849021979,0.06817597355996789,0.016429172583051085,0.0021529011374232534,0.01914617921956018,0.013634410364201252,0.07374093098048076,0.004640285450712698,0.0802775849021979,0.0681759735599679,0.02678831003577231,0.002986800605270907,0.030427708933548646,0.023075249264751616,0.24728191296259566,0.003248449788111272,0.2502024968465169,0.24181623458862306
40.0,0.07708253140601078,0.005757225407025223,0.08408053414593662,0.07099147221550978,0.016607098749474268,0.0024823470970201755,0.019997373621413905,0.013161777402515864,0.07708253140601078,0.005757225407025229,0.08408053414593662,0.07099147221550978,0.027225767325166746,0.0036223039138449757,0.03202842715946837,0.02223085212703081,0.24603742678960164,0.0030615029441054633,0.2489989439646403,0.2416788061459859
50.0,0.0796880265456016,0.012270769182413651,0.09031072348367744,0.061081188273121916,0.016489653838688636,0.004233466496203314,0.02274452543128857,0.012236939877314208,0.0796880265456016,0.012270769182413651,0.09031072348367744,0.061081188273121916,0.0272138093120796,0.0063057673028298795,0.03626684848076476,0.020978316410722363,0.24557554721832275,0.0028693647284352614,0.24880678256352742,0.2420694390932719
60.0,0.08620801243259515,0.012351363042760471,0.10700720524670584,0.07596416006594024,0.018163585721798232,0.00346690232360161,0.023568576298396586,0.015178718618438159,0.08620801243259515,0.012351363042760468,0.10700720524670584,0.07596416006594026,0.029956582309451328,0.0054603252547750294,0.03859329744001143,0.025262441357528476,0.2462684408823649,0.0016404130949200769,0.24738334019978842,0.24353524446487426
80.0,0.08930436256471726,0.012879625896246005,0.11071221670486375,0.07906918208733729,0.02198167223712264,0.0032397506184592847,0.026326438923757262,0.017946761037911537,0.08930436256471724,0.012879625896246003,0.11071221670486375,0.07906918208733729,0.035202250545382965,0.004921795335123392,0.04248980126755876,0.029250046116586152,0.2455537931124369,0.0029532197768372573,0.24855637550354004,0.24152619043986004
90.0,0.0898174323377076,0.010732366045974447,0.10509322978363224,0.07785486872948172,0.023077903345844464,0.0035650707638796345,0.026270086648053623,0.017771977481851893,0.0898174323377076,0.010732366045974445,0.10509322978363225,0.07785486872948175,0.036627089952722194,0.005084806832273698,0.04058605720130112,0.028937672111517536,0.24645948012669877,0.0021023564442832618,0.24823718070983886,0.24287779331207277
100.0,0.09275009194041028,0.005630470809700214,0.10046739279475851,0.08751273945352894,0.02556719520041212,0.003825008528780929,0.031185357908703495,0.02076015981955169,0.09275009194041028,0.00563047080970022,0.10046739279475853,0.08751273945352894,0.0398935167939116,0.004947505797799299,0.04753742808104227,0.03414304592959322,0.24874149401982626,0.003383842103812353,0.2518927852312724,0.24343501726786296


==> results/rrl/exp3_rrl_0.csv <==
ncols,JD,SP,SR,F1,time
10.0,0.05849507963083084,0.012144560728607028,0.05849507963083084,0.01987310231426284,0.2507192889849345
20.0,0.0721404658191585,0.01394141153462731,0.0721404658191585,0.023366066205182393,0.25007673501968386
30.0,0.07065716752732339,0.01574653603511038,0.07065716752732339,0.02574955907508175,0.24731821219126385
40.0,0.07099147221550978,0.016112692759059313,0.07099147221550978,0.02626236667567692,0.24841174284617107
50.0,0.08812712019948862,0.015497004797900577,0.08812712019948862,0.026337187187901137,0.2482070207595825
60.0,0.10700720524670584,0.023568576298396586,0.10700720524670584,0.03859329744001143,0.24727027416229247
80.0,0.08229287868993751,0.02388717233918472,0.08229287868993751,0.03697294769858752,0.24754755099614462
90.0,0.08513561207715872,0.026270086648053623,0.08513561207715872,0.04013407062560821,0.24750434160232543
100.0,0.10046739279475851,0.031185357908703495,0.10046739279475853,0.04753742808104227,0.2497439702351888


==> results/rrl/exp3_rrl_1.csv <==
ncols,JD,SP,SR,F1,time
10.0,0.06212358706979913,0.011264725955480028,0.06212358706979914,0.019001553917705704,0.25055187940597534
20.0,0.05413311624631441,0.010148806407264892,0.05413311624631441,0.017091075972772485,0.25197213093439735
30.0,0.0753853479335228,0.013634410364201252,0.0753853479335228,0.023075249264751616,0.2502024968465169
40.0,0.07320461620422922,0.013161777402515864,0.07320461620422922,0.02223085212703081,0.2416788061459859
50.0,0.061081188273121916,0.013436855812932674,0.061081188273121916,0.02202672207434414,0.24880678256352742
60.0,0.07596416006594024,0.015178718618438159,0.07596416006594026,0.025262441357528476,0.24738334019978842
80.0,0.07906918208733729,0.017946761037911537,0.07906918208733729,0.029250046116586152,0.24855637550354004
90.0,0.08495980112079182,0.021183854415278563,0.08495980112079182,0.03388430298837411,0.24287779331207277
100.0,0.08949110830689778,0.02548290003647146,0.08949110830689778,0.039626038074471855,0.2518927852312724


==> results/rrl/exp3_rrl_2.csv <==
ncols,JD,SP,SR,F1,time
10.0,0.0695110295339138,0.014777220771159515,0.0695110295339138,0.02430330245080376,0.25155398845672605
20.0,0.06694342657898196,0.012380312169579145,0.06694342657898196,0.020780848086091968,0.24496039152145385
30.0,0.0802775849021979,0.017947793339343376,0.0802775849021979,0.029209205713886396,0.24910985628763835
40.0,0.08224619412755649,0.019997373621413905,0.08224619412755652,0.03202842715946837,0.246891987323761
50.0,0.07346433524336002,0.012236939877314208,0.07346433524336002,0.020978316410722363,0.2420694390932719
60.0,0.08632892326971275,0.0191305269272441,0.08632892326971275,0.031239151849224912,0.24592216014862062
80.0,0.11071221670486375,0.026326438923757262,0.11071221670486375,0.04248980126755876,0.24668259620666505
90.0,0.10509322978363224,0.024419448345685508,0.10509322978363225,0.03959334683680997,0.24723340272903443
100.0,0.09694077980842686,0.02076015981955169,0.09694077980842686,0.03414304592959322,0.24757961829503378


==> results/rrl/exp3_rrl_3.csv <==
ncols,JD,SP,SR,F1,time
10.0,0.055861862921471966,0.011437999182463583,0.055861862921471966,0.018975183170627123,0.2507561246554057
20.0,0.05858980579419992,0.011244661279393008,0.05858980579419992,0.018827006751397243,0.24832690159479778
30.0,0.06817597355996789,0.015670943957040252,0.0681759735599679,0.02547982719159314,0.24181623458862306
40.0,0.07488984033682176,0.01621526693521338,0.07488984033682176,0.02660490604046939,0.24420565366744995
50.0,0.09031072348367744,0.02274452543128857,0.09031072348367744,0.03626684848076476,0.24489619731903076
60.0,0.0780702481661561,0.015188801404086011,0.0780702481661561,0.02542870995614689,0.24723118543624878
80.0,0.0826050417497281,0.021482927730815025,0.0826050417497281,0.034096455184517024,0.24345625241597493
90.0,0.07785486872948172,0.017771977481851893,0.07785486872948175,0.028937672111517536,0.24644468228022257
100.0,0.08751273945352894,0.02386583826801218,0.08751273945352894,0.03749615294648814,0.25105607906977334


==> results/rrl/exp3_rrl_4.csv <==
ncols,JD,SP,SR,F1,time
10.0,0.04951097603083239,0.009802806397112274,0.04951097603083239,0.016273062341570166,0.2487932523091634
20.0,0.05772440274165398,0.01384482952252981,0.05772440274165398,0.022315067080742136,0.2494641343752543
30.0,0.07420858097939179,0.01914617921956018,0.07420858097939179,0.030427708933548646,0.24796276489893596
40.0,0.08408053414593662,0.017548383029168883,0.08408053414593662,0.02900228462318824,0.2489989439646403
50.0,0.08545676552835996,0.018532943274007164,0.08545676552835996,0.030459972406665613,0.24389829635620117
60.0,0.0836695254144608,0.017751305360826287,0.0836695254144608,0.02925931094434493,0.24353524446487426
80.0,0.09184249359171962,0.020265061153944663,0.09184249359171959,0.03320200245966538,0.24152619043986004
90.0,0.09604364997747351,0.025744149838352735,0.09604364997747351,0.04058605720130112,0.24823718070983886
100.0,0.08933843933843935,0.02654171996932178,0.08933843933843934,0.04066491893796251,0.24343501726786296


==> results/rrl/exp4_rrl.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.0616231395853166,0.007979913431116854,0.0712372048942386,0.04921680924865246,0.01310456359078313,0.0025900732578934575,0.0168670951265682,0.010071444258280632,0.0616231395853166,0.007979913431116852,0.0712372048942386,0.04921680924865247,0.02149860135157651,0.003692386832926428,0.026686132387565044,0.016712612992101954,0.34361584583918253,0.10067627698130074,0.48523401816685996,0.24678178230921427
0.01,0.06218041736498835,0.007622423031951433,0.06935186342428493,0.04952679950882321,0.013132613148007174,0.002815534183621294,0.016207344324093445,0.009535740162424533,0.06218041736498835,0.007622423031951431,0.06935186342428493,0.049526799508823216,0.021562520013545295,0.004097359316417923,0.02590264086066406,0.01597233280264906,0.33011331796646115,0.09617663152478756,0.47588926553726196,0.24302421808242797
0.05,0.06613189203856056,0.006417341838896414,0.0714199126503534,0.05903336638950347,0.013799116011142268,0.0021451993378263628,0.017404576076275484,0.012130574502554147,0.06613189203856056,0.006417341838896419,0.07141991265035341,0.05903336638950347,0.02268953759947631,0.0031318538745549913,0.02798247432866552,0.020231978261207796,0.320816380182902,0.09976162350533291,0.4860608220100403,0.24346628586451213
0.075,0.06409646938011751,0.00695965255618746,0.07002784599035014,0.05209684239864222,0.013720565228543558,0.0023393655306598515,0.016301798860551886,0.011214905623822186,0.06409646938011751,0.006959652556187459,0.07002784599035014,0.05209684239864222,0.022485460733635065,0.0034828323482469347,0.02599842257324425,0.018456548826640266,0.33612130880355834,0.10268076188029152,0.490849498907725,0.24252947171529135
0.1,0.06447203598844756,0.00852765486415044,0.07471603996017595,0.05107872132883197,0.0146889864625743,0.0017269651395704008,0.01719512142113276,0.013262478945561084,0.06447203598844757,0.008527654864150443,0.07471603996017595,0.05107872132883196,0.023822754531705136,0.0027709216498058857,0.027872884889469172,0.021486469942721347,0.295848818620046,0.04871133865146013,0.36219862699508665,0.24853829940160116
0.2,0.07181663806619909,0.0034901975874890535,0.07639625627067201,0.06840837604652063,0.015900032482493366,0.0024748014395398173,0.01992675899791432,0.01387436202687119,0.07181663806619909,0.003490197587489057,0.07639625627067201,0.06840837604652061,0.025837731483034244,0.0032547542980017772,0.031129711324588243,0.023416570685778806,0.2933286476135254,0.06514716020333293,0.371899422009786,0.24076446692148845
0.3,0.06703455825957637,0.007070635602697726,0.07262416897392068,0.05752935018558458,0.0164999033900156,0.002383395538913672,0.018809793953755927,0.01291440161693505,0.06703455825957637,0.0070706356026977255,0.07262416897392068,0.05752935018558458,0.026383092941530344,0.003534009265141294,0.029857938880351632,0.021007458402771018,0.2881603622436523,0.05537528249887595,0.3650539040565491,0.2473904569943746
0.4,0.07562700796577274,0.0045078200759580194,0.08064231839716224,0.069035616860885,0.020244665959067893,0.0020784732207050527,0.021680864233216662,0.016592630460592478,0.07562700796577274,0.004507820075958008,0.08064231839716224,0.06903561686088502,0.03167745556560614,0.0025275276332347306,0.03314097011410687,0.02717907240169353,0.282520067691803,0.053535216635220824,0.3653034647305807,0.24475823243459066
0.5,0.0768631059970847,0.004523596294827218,0.08260797924992849,0.07220308105348378,0.02225401174508084,0.0023485962782967594,0.02412471113226607,0.018277107042130078,0.0768631059970847,0.004523596294827218,0.08260797924992849,0.07220308105348378,0.03432779007758678,0.0030860056864512294,0.03653971881252062,0.02898711796148519,0.26893508434295654,0.036982230035389294,0.32807517449061074,0.24071226517359415
0.6,0.08296302405927547,0.00627592755752949,0.08748622445709583,0.07380151473139278,0.02551638121073748,0.0032811369550810134,0.029018403657630296,0.021597525799598713,0.08296302405927547,0.006275927557529496,0.08748622445709583,0.07380151473139276,0.03874517161652534,0.003957437577968155,0.042254679604593615,0.03341328784023046,0.2983967510859172,0.11219629122789036,0.49886037906010944,0.2437733014424642


==> results/rrl/exp4_rrl_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.06448023494696188,0.0168670951265682,0.0644802349469619,0.026686132387565044,0.34282395044962566
0.01,0.06450629146883412,0.016207344324093445,0.06450629146883412,0.02590264086066406,0.3338619629542033
0.05,0.0714199126503534,0.017404576076275484,0.07141991265035341,0.02798247432866552,0.2902185042699178
0.075,0.07002784599035014,0.01475462285636292,0.07002784599035014,0.02434129690847576,0.37480703989664715
0.1,0.07471603996017595,0.01719512142113276,0.07471603996017595,0.027872884889469172,0.36219862699508665
0.2,0.07419275080817783,0.01992675899791432,0.07419275080817783,0.031129711324588243,0.371899422009786
0.3,0.07104121812108045,0.01850138743799057,0.07104121812108045,0.029293691877630167,0.3650539040565491
0.4,0.0782046085150015,0.021295402269488117,0.0782046085150015,0.03314097011410687,0.3653034647305807
0.5,0.07914036522986281,0.023687508827617422,0.07914036522986281,0.03633575186590991,0.32807517449061074
0.6,0.07380151473139278,0.021597525799598713,0.07380151473139276,0.03341328784023046,0.49886037906010944


==> results/rrl/exp4_rrl_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.061909859103250794,0.013756885635601592,0.061909859103250794,0.022452181451632414,0.48523401816685996
0.01,0.06604667134133996,0.015369715624137862,0.06604667134133996,0.02480468100030503,0.47588926553726196
0.05,0.05903336638950347,0.013789071962038714,0.05903336638950347,0.02214182404652139,0.4860608220100403
0.075,0.06627233838930571,0.016301798860551886,0.06627233838930571,0.02599842257324425,0.490849498907725
0.1,0.0659269151583609,0.013493797629943793,0.0659269151583609,0.02236819124481275,0.3261228640874227
0.2,0.06859401018893921,0.014525978050596529,0.06859401018893921,0.023811611871407158,0.3568139950434367
0.3,0.05752935018558458,0.01291440161693505,0.05752935018558458,0.021007458402771018,0.3293501377105713
0.4,0.07679004583802698,0.016592630460592478,0.07679004583802698,0.02717907240169353,0.3084008812904358
0.5,0.07220308105348378,0.018277107042130078,0.07220308105348378,0.02898711796148519,0.2823097070058187
0.6,0.08748622445709583,0.027820389678688617,0.08748622445709583,0.04211571001593205,0.2576512853304545


==> results/rrl/exp4_rrl_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.06127158973347924,0.0134377430149173,0.06127158973347924,0.022023376312341147,0.3928307771682739
0.01,0.06147046108165951,0.01346725095988109,0.061470461081659517,0.022078217239560417,0.3545799136161804
0.05,0.07087019053930818,0.013455204455941863,0.07087019053930818,0.022609323232081143,0.3365702311197917
0.075,0.06710686313045107,0.015071597092144663,0.06710686313045106,0.024608873844522355,0.3249032934506734
0.1,0.06654621395150079,0.015790521124184165,0.06654621395150079,0.025523533666462477,0.290141761302948
0.2,0.07149179701668579,0.016610277323797516,0.07149179701668579,0.02683747752041308,0.25023451646169026
0.3,0.07257138105516577,0.018809793953755927,0.07257138105516577,0.029857938880351632,0.25117791096369424
0.4,0.07346245021778794,0.021047895015041684,0.07346245021778795,0.032488644292214666,0.24475823243459066
0.5,0.08260797924992849,0.02210707059429526,0.08260797924992849,0.03479244484549647,0.24388249715169272
0.6,0.0874400113038224,0.02252918400393055,0.0874400113038224,0.03580999279177713,0.24582308530807495


==> results/rrl/exp4_rrl_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.0712372048942386,0.01138964991854792,0.0712372048942386,0.019618703614241985,0.24678178230921427
0.01,0.06935186342428493,0.011083014669498946,0.06935186342428493,0.019054728164547903,0.24302421808242797
0.05,0.07012873778213023,0.012130574502554147,0.07012873778213025,0.020482088128905715,0.2477660576502482
0.075,0.0649784569918384,0.011259901709836146,0.06497845699183841,0.0190221615152927,0.24252947171529135
0.1,0.06409228954336822,0.013262478945561084,0.06409228954336824,0.02186269291505994,0.24853829940160116
0.2,0.07639625627067201,0.01387436202687119,0.07639625627067201,0.023416570685778806,0.24076446692148845
0.3,0.07262416897392068,0.015775376238514792,0.07262416897392068,0.02591966262871169,0.2478294014930725
0.4,0.08064231839716224,0.020606537817000514,0.08064231839716224,0.03263787795834362,0.2479746182759603
0.5,0.07803639097723397,0.02412471113226607,0.07803639097723397,0.03653971881252062,0.24071226517359415
0.6,0.08711185677000802,0.026616402913839207,0.08711185677000802,0.04013218783009346,0.24587570428848265


==> results/rrl/exp4_rrl_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.04921680924865246,0.010071444258280632,0.04921680924865247,0.016712612992101954,0.25040870110193886
0.01,0.04952679950882321,0.009535740162424533,0.049526799508823216,0.01597233280264906,0.24321122964223227
0.05,0.05920725283150752,0.012216153058901134,0.05920725283150752,0.020231978261207796,0.24346628586451213
0.075,0.05209684239864222,0.011214905623822186,0.05209684239864222,0.018456548826640266,0.24751724004745485
0.1,0.05107872132883197,0.013703013192049692,0.05107872132883196,0.021486469942721347,0.25224254131317136
0.2,0.06840837604652063,0.014562786013287267,0.06840837604652061,0.023993286012983932,0.24693083763122559
0.3,0.06140667296213037,0.016498557702881653,0.06140667296213038,0.025836712918187225,0.2473904569943746
0.4,0.069035616860885,0.021680864233216662,0.06903561686088502,0.032940713061672,0.24616314172744752
0.5,0.0723277134749144,0.02307366112909537,0.0723277134749144,0.034983916902521714,0.2496957778930664
0.6,0.07897551303405834,0.029018403657630296,0.07897551303405834,0.042254679604593615,0.2437733014424642


==> results/spumante/exp1_spumante.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
1000.0,0.3519135665855597,0.12456206109406123,0.46038059163059164,0.21474664224664225,0.15000345574234475,0.05489425260540002,0.2439625497878687,0.1105901648832689,0.3519135665855597,0.12456206109406123,0.46038059163059164,0.21474664224664225,0.20037894381200844,0.06641048887791375,0.3188998083103187,0.16365521184569085,82.01409751005266,85.67869827411968,183.52949181333332,1.5041979352633335
5000.0,0.24524760472370769,0.28937116772197036,0.6788218725718727,0.09083571249012426,0.11037597909235426,0.20180638042194274,0.41304173301624486,0.005094243930526703,0.24524760472370769,0.28937116772197036,0.6788218725718727,0.09083571249012426,0.14105165120689925,0.2483950060106315,0.5135499092579396,0.009736243466952836,359.6018824995833,130.13011412331605,450.2844142633333,172.21653243333333
10000.0,0.09288915803415528,0.02220550893157175,0.11658730158730157,0.07256169484110661,0.004768728239134615,0.0026664764093645467,0.007566650217035067,0.0022567439369137908,0.09288915803415528,0.02220550893157175,0.11658730158730157,0.07256169484110661,0.008445655646115477,0.004030362503407652,0.012487995306125033,0.004427378041425074,823.0474743988889,304.7493608237531,1168.0204194983335,590.415983065


==> results/spumante/exp1_spumante_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.2768001443001443,0.127104437214362,0.2768001443001443,0.17259745241108254,0.7995624144866667
500.0,0.19224747474747472,0.08427592946269188,0.19224747474747472,0.11563089278148497,0.7282680352533333
1000.0,0.21474664224664225,0.14920279928908886,0.21474664224664225,0.17605142846693508,158.40080178583332
5000.0,0.09083571249012426,0.00989263659265351,0.09083571249012426,0.017547767467500787,450.2844142633333
10000.0,0.11658730158730157,0.0022567439369137908,0.11658730158730157,0.004427378041425074,1168.0204194983335
15000.0,0.058546335200746966,0.0003876388828530943,0.058546335200746966,0.000767722029360416,694.6186842316667


==> results/spumante/exp1_spumante_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.3036061161061161,0.14783821565600536,0.3036061161061161,0.1973576544838058,0.8018399159116666
500.0,0.29793373293373293,0.12008486466131024,0.29793373293373293,0.17032003149790373,21.51878033483333
1000.0,0.22012699718582074,0.1337818348397732,0.22012699718582074,0.16365521184569085,183.52949181333332
5000.0,0.0,0.0,0.0,0.0,183.52949181333332
10000.0,0.0,0.0,0.0,0.0,183.52949181333332
15000.0,0.0,0.0,0.0,0.0,183.52949181333332


==> results/spumante/exp1_spumante_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.30847763347763346,0.13663808000631922,0.30847763347763346,0.1893464099418134,0.7833295861883334
500.0,0.24456682206682206,0.10703969086680387,0.24456682206682206,0.1461930646926334,0.71970193386
1000.0,0.40728398032173774,0.1105901648832689,0.40728398032173774,0.17055375262905217,1.5041979352633335
5000.0,0.12001082251082251,0.005094243930526703,0.12001082251082251,0.009736243466952836,172.21653243333333
10000.0,0.0,0.0,0.0,0.0,172.21653243333333
15000.0,0.0,0.0,0.0,0.0,172.21653243333333


==> results/spumante/exp1_spumante_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.3582251082251082,0.17861108327839892,0.3582251082251082,0.23819427157435574,0.7759377837183333
500.0,0.16377344877344877,0.08980487007082752,0.16377344877344877,0.11360216388004879,0.7208784341816667
1000.0,0.4570296215430063,0.11247992991172409,0.4570296215430063,0.1727345178080455,1.7063756346666668
5000.0,0.6788218725718727,0.41304173301624486,0.6788218725718727,0.5135499092579396,370.6087386016667
10000.0,0.08951847767405766,0.004482790563454986,0.08951847767405766,0.008421593590796323,710.7060206333333
15000.0,0.7905465367965367,0.43757119105158526,0.7905465367965367,0.5626194941988012,260.3118202333333


==> results/spumante/exp1_spumante_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.4111904761904761,0.18569041501689146,0.4111904761904761,0.2554435476398076,0.7818839510283334
500.0,0.1463070263070263,0.06622826023516541,0.1463070263070263,0.08883356667766028,0.7208030025166666
1000.0,0.46038059163059164,0.2439625497878687,0.46038059163059164,0.3188998083103187,64.92962038116667
5000.0,0.09132201132201131,0.013475302829991999,0.09132201132201131,0.023372684635203724,445.2978447
10000.0,0.07256169484110661,0.007566650217035067,0.07256169484110661,0.012487995306125033,590.415983065
15000.0,0.06839435564435564,0.011379838056426813,0.06839435564435564,0.017099940367849484,299.45507659833333


==> results/spumante/exp2_spumante.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
2.0,0.13303416028416032,0.014878149364287082,0.15529942279942283,0.11463203463203464,0.12356118714161732,0.018969068315117528,0.14760989252819318,0.10033156560247566,0.13303416028416032,0.014878149364287087,0.15529942279942283,0.11463203463203463,0.12421710192710042,0.015342693477218212,0.14061982090946532,0.10308495155273728,1.676472472349667,0.5111018128396686,2.589026872316667,1.4139869908491667
5.0,0.1279596068913825,0.015659457926714797,0.14181152181152185,0.10907867494824017,0.10151808187485638,0.022789552265412884,0.1312362949187023,0.07447757591787894,0.1279596068913825,0.01565945792671479,0.14181152181152185,0.10907867494824017,0.11260787343678849,0.019237699770528277,0.1354852368688054,0.08851690156174041,11.775014081159998,1.3854537657400088,13.638200659753332,9.966655774116665
10.0,0.14317890836597932,0.019230926546663224,0.16554466366966367,0.12528922466422468,0.09011537705451259,0.012670105387016337,0.11163202413618595,0.07867455033224294,0.14317890836597932,0.019230926546663224,0.16554466366966367,0.12528922466422468,0.10872430801619484,0.013978587277760506,0.13125015815181967,0.09847142626835195,97.25488561534,30.42789643326757,145.06133400041668,61.74090754468333


==> results/spumante/exp2_spumante_0.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.1365251415251415,0.14760989252819318,0.1365251415251415,0.1335603978049419,1.445184799035
5.0,0.13982457085398262,0.09674596648129491,0.1398245708539826,0.11427373739495186,9.966655774116665
10.0,0.12528922466422468,0.08366126058408188,0.12528922466422468,0.1001075861659248,85.48575987813334


==> results/spumante/exp2_spumante_1.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.15529942279942283,0.13097906838587456,0.15529942279942283,0.14061982090946532,1.4349630236625002
5.0,0.14181152181152185,0.1312362949187023,0.14181152181152185,0.1354852368688054,10.990936211743332
10.0,0.16126939946018898,0.11163202413618595,0.16126939946018898,0.13125015815181967,61.74090754468333


==> results/spumante/exp2_spumante_2.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.12692515817515818,0.10866314281809411,0.12692515817515818,0.11390907749383955,1.499200675885
5.0,0.11295787545787546,0.08776448769675876,0.11295787545787546,0.098711882547018,12.306408123970002
10.0,0.13810673022629544,0.07867455033224294,0.13810673022629547,0.09847142626835195,99.99979896705


==> results/spumante/exp2_spumante_3.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.11463203463203464,0.10033156560247566,0.11463203463203463,0.10308495155273728,2.589026872316667
5.0,0.10907867494824017,0.07447757591787894,0.10907867494824017,0.08851690156174041,13.638200659753332
10.0,0.1256845238095238,0.0881407029464867,0.1256845238095238,0.10025780633688043,93.98662768641667


==> results/spumante/exp2_spumante_4.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.1317890442890443,0.13022226637344914,0.1317890442890443,0.129911261874518,1.4139869908491667
5.0,0.1361253913852924,0.11736608435964696,0.1361253913852924,0.12605160881142677,11.972869636216666
10.0,0.16554466366966367,0.08846834727356542,0.16554466366966367,0.11353456315799736,145.06133400041668


==> results/spumante/exp3_spumante.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.39003189659497706,0.28797581357354246,0.7391178266178264,0.08615818606917677,0.2741840940685403,0.24849948452510712,0.48824236158244594,0.0013241695237031883,0.39003189659497706,0.28797581357354246,0.7391178266178264,0.08615818606917677,0.3086488958937297,0.2799407675975585,0.5880261071762143,0.002604595249034937,5.588867893216667,0.9986791421217782,6.773378300666667,4.154489799333333
10.0,0.46027078721931663,0.320060500660019,0.7192861305361306,0.10805937118437117,0.2666678060649607,0.2367698696177295,0.4660691740394354,0.00529399549364303,0.46027078721931663,0.320060500660019,0.7192861305361306,0.10805937118437117,0.32782185378292183,0.2862489439873758,0.5589793748616605,0.010019901628333225,8.513605426946665,1.2500338313360335,9.693361119433332,6.5387628158
20.0,0.25848688811188814,0.21086012271322951,0.5673770673770674,0.10809655622155623,0.15619715873276865,0.21830854272307906,0.4748196698987628,0.001145645801700821,0.25848688811188814,0.21086012271322946,0.5673770673770673,0.10809655622155623,0.17354299003296123,0.23737544869404523,0.5165997119671446,0.0022606012133553803,12.21963532607,1.8230252795575348,14.145181783033333,10.062117516999999
30.0,0.4755932343799992,0.22819528334514688,0.6733176545676546,0.10737912006294359,0.30335964531505155,0.17184592634451637,0.4283634307003694,0.009897366763573308,0.4755932343799992,0.22819528334514685,0.6733176545676546,0.10737912006294359,0.36389296038996294,0.20599285925982697,0.5233859812466095,0.017452487430281216,17.13857240123333,2.8347536702889706,20.840746068999998,13.156317818166666
40.0,0.5796930014430014,0.11488352543680254,0.688562271062271,0.38985875235875234,0.39016723727362973,0.0540531982200545,0.42836679443869274,0.29699634784591306,0.5796930014430015,0.11488352543680255,0.688562271062271,0.38985875235875234,0.46337501040981327,0.08007955491205475,0.5279796183785521,0.3272323157935235,24.2989636199,3.531589223355922,27.331917599833332,19.408757917166668
50.0,0.17809842379842378,0.15797093663296138,0.46014860139860136,0.09098343323343322,0.09347924453886175,0.1812832932530531,0.417460716784357,0.0020085709537854862,0.17809842379842378,0.15797093663296138,0.46014860139860136,0.09098343323343322,0.10360057432467051,0.18667775985410132,0.43693632623440426,0.003929610376492352,30.747133183466666,4.456336105387161,36.26051592033333,25.711638081
70.0,0.2641318681318682,0.20466592177249193,0.5263424075924076,0.11499569874569873,0.16532719433298845,0.20506386381679695,0.40963769174166603,0.003030789487809839,0.2641318681318682,0.20466592177249193,0.5263424075924076,0.11499569874569873,0.18776038761383915,0.2233446127513314,0.460340396720628,0.005890681564466461,51.51869461456668,6.769941856333927,57.740917333,41.064494784666664
80.0,0.19358169608169606,0.19599621960754257,0.544054279054279,0.09675241425241424,0.07928750379125564,0.15982709320486044,0.3650312764715089,0.0017374723082844257,0.19358169608169606,0.19599621960754257,0.544054279054279,0.09675241425241425,0.0982079856762331,0.1890650288980355,0.43604910018450826,0.0034141533940031995,65.90509931406666,8.141060535346496,73.37985813216666,56.17328721683334
90.0,0.18745735636912106,0.17900090782863814,0.5072945110445111,0.09289252414252414,0.06553772587139732,0.1293998519644618,0.29689353917689243,0.0029164622087254873,0.18745735636912106,0.17900090782863814,0.5072945110445111,0.09289252414252414,0.08460668722976492,0.1582619033475504,0.36742947994449304,0.005649605142019569,84.79758550883334,8.732208170452523,93.70998664700001,74.35649103316668


==> results/spumante/exp3_spumante_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.7391178266178264,0.48824236158244594,0.7391178266178264,0.5880261071762143,5.3446941177000005
10.0,0.11279520316285023,0.010612973462144175,0.11279520316285023,0.01929933081202917,8.1016914169
20.0,0.5673770673770674,0.4748196698987628,0.5673770673770673,0.5165997119671446,10.540213680266667
30.0,0.4234201909201909,0.3029618732246812,0.4234201909201909,0.3491941789367493,16.231401566666666
40.0,0.38985875235875234,0.29699634784591306,0.38985875235875234,0.3272323157935235,21.765620899166667
50.0,0.1143043068043068,0.015987798065341195,0.1143043068043068,0.027963473478800772,26.700275798666667
70.0,0.5263424075924076,0.40963769174166603,0.5263424075924076,0.460340396720628,49.15768483483334
80.0,0.10829059829059828,0.010337827749510687,0.10829059829059828,0.01839634151837131,58.008544302000004
90.0,0.11103410478410478,0.008464648599359957,0.11103410478410478,0.015435843620551924,76.59240358666666


==> results/spumante/exp3_spumante_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.5694831557331558,0.4825241519951269,0.5694831557331558,0.5205750926868142,6.773378300666667
10.0,0.7003300865800866,0.4660691740394354,0.7003300865800866,0.5589793748616605,9.693361119433332
20.0,0.11291777666777666,0.003908201033080641,0.11291777666777666,0.007554763328653587,13.5520968477
30.0,0.6733176545676546,0.4283634307003694,0.6733176545676546,0.5233859812466095,18.457156817166666
40.0,0.6237948162948164,0.41609495413775965,0.6237948162948164,0.49907314063053937,27.331917599833332
50.0,0.46014860139860136,0.417460716784357,0.46014860139860136,0.43693632623440426,33.21583241616666
70.0,0.11814796314796314,0.012106712499405103,0.11814796314796314,0.021741539744626073,56.81693680283333
80.0,0.09675241425241424,0.0038872701991057483,0.09675241425241425,0.0074518952801620325,71.540391934
90.0,0.5072945110445111,0.29689353917689243,0.5072945110445111,0.36742947994449304,90.62871089783333


==> results/spumante/exp3_spumante_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.10437897478338656,0.0013241695237031883,0.10437897478338656,0.002604595249034937,4.154489799333333
10.0,0.6608831446331447,0.42942036381686477,0.6608831446331447,0.5200507334637599,6.5387628158
20.0,0.11319860694860694,0.001145645801700821,0.11319860694860696,0.0022606012133553803,10.062117516999999
30.0,0.5316779054279055,0.35521741618060393,0.5316779054279055,0.42155040024921514,13.156317818166666
40.0,0.5643686868686869,0.3896397950345706,0.5643686868686868,0.45864831059003375,19.408757917166668
50.0,0.11468004218004219,0.0020085709537854862,0.11468004218004219,0.003929610376492352,25.711638081
70.0,0.11520257520257521,0.003030789487809839,0.11520257520257521,0.005890681564466461,41.064494784666664
80.0,0.11103771228771228,0.0017374723082844257,0.11103771228771228,0.0034141533940031995,56.17328721683334
90.0,0.11508838383838384,0.0029164622087254873,0.11508838383838384,0.005649605142019569,74.35649103316668


==> results/spumante/exp3_spumante_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.08615818606917677,0.00948326313853301,0.08615818606917677,0.01642047947970482,6.252587183316667
10.0,0.10805937118437117,0.00529399549364303,0.10805937118437117,0.010019901628333225,8.943306132150001
20.0,0.10809655622155623,0.005957324218656052,0.10809655622155623,0.011285554877713554,12.798566802349999
30.0,0.10737912006294359,0.009897366763573308,0.10737912006294359,0.017452487430281216,17.007239735166667
40.0,0.6318804806304806,0.41973829491121273,0.6318804806304807,0.5039416666564178,25.894643052499998
50.0,0.11037573537573536,0.008785310883134065,0.11037573537573536,0.016220920314138406,31.847403701166666
70.0,0.11499569874569873,0.033351571967800954,0.11499569874569873,0.049692056851604556,52.8134393175
80.0,0.10777347652347652,0.015443672227868474,0.10777347652347652,0.025728438004120682,70.42341498533332
90.0,0.11097725803608155,0.014115696153650248,0.11097725803608155,0.02462159397079339,88.7003353795


==> results/spumante/exp3_spumante_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.45102133977133974,0.3893465241028924,0.45102133977133974,0.4156182048768803,5.419190065066667
10.0,0.7192861305361306,0.4219425235127162,0.7192861305361306,0.5307599281488261,9.290905650449998
20.0,0.3908444333444334,0.2951549527116429,0.39084443334443336,0.3300143187779391,14.145181783033333
30.0,0.642171300921301,0.42035813970602975,0.6421713009213009,0.5078817540869596,20.840746068999998
40.0,0.688562271062271,0.42836679443869274,0.688562271062271,0.5279796183785521,27.093878630833334
50.0,0.09098343323343322,0.023153826007691048,0.09098343323343322,0.03295254121951678,36.26051592033333
70.0,0.445970695970696,0.3685092059682604,0.445970695970696,0.4011372631878707,57.740917333
80.0,0.544054279054279,0.3650312764715089,0.544054279054279,0.43604910018450826,73.37985813216666
90.0,0.09289252414252414,0.005298283218358473,0.09289252414252414,0.009896913470966679,93.70998664700001


==> results/spumante/exp3_spumante_old.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
1.0,0.6120555555555556,0.5313002191223961,1.0,0.016666666666666666,0.19415445679343923,0.17674879570145602,0.34243230571322186,0.00047533464783902613,0.6120555555555556,0.5313002191223961,1.0,0.016666666666666666,0.2932470543999733,0.2663321449491742,0.5100386033509157,0.000924307959765068,0.8892642704646667,0.02071578040513662,0.914199451605,0.8624807675683334
0.5,0.4211904761904762,0.5284208734115657,1.0,0.029166666666666667,0.11977555902222788,0.1614840318864354,0.2987347291824411,0.0008360309342370226,0.4211904761904762,0.5284208734115657,1.0,0.029166666666666667,0.18503013189911316,0.24866996118939072,0.45991672650096344,0.0016259051534748441,1.0386423301696668,0.041673556750151566,1.0962439179416668,0.9878191351883333
0.25,0.03525468975468976,0.01450939511617439,0.05877344877344877,0.02,0.0015796957589377422,0.0008363084701164692,0.0023985695671480205,0.0002539665969297381,0.03525468975468976,0.01450939511617439,0.05877344877344877,0.02,0.002974238743999315,0.0015533851145327097,0.004471410414218818,0.0005003710949980804,1.4615897369386666,0.10478384435524016,1.5793391505883332,1.3417318503066666
0.1,0.6165324675324675,0.5251036280638025,1.0,0.035,0.14404894812764057,0.1308803612670837,0.2601453208999105,0.0008273606524946623,0.6165324675324675,0.5251036280638025,1.0,0.035,0.23237947839831855,0.2100963795869967,0.41282491797868315,0.001605187149494994,4.11932484309,0.36734715914138377,4.71985410055,3.789840400216667
0.05,0.4220555555555555,0.5277863157204139,1.0,0.016666666666666666,0.09491409239247642,0.1296432491050469,0.25163373990399024,0.0003148115371284025,0.4220555555555555,0.5277863157204139,1.0,0.016666666666666666,0.15353725049967576,0.2091994796953316,0.4020394926130474,0.0006179507919360588,22.198986824366663,2.0246215541475934,24.580559452333333,19.795949900166665


==> results/spumante/exp4_spumante.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.6413936618936619,0.4910726637076018,1.0,0.09571719946719948,0.1524616485626665,0.13051285098643933,0.25264226848493243,0.007944969475464053,0.6413936618936619,0.4910726637076018,1.0,0.09571719946719948,0.24508034349441835,0.20783114458077012,0.4031004357519098,0.014618446150112277,4.71967923085,0.5534013305689995,5.296650000416666,4.133993550133334
0.01,0.2876693747429041,0.39835742805428237,1.0,0.09107073482073483,0.09175182958262723,0.1866123625466989,0.42556659123919816,0.0067740606004982485,0.28766937474290416,0.39835742805428237,1.0,0.09107073482073483,0.13141827857800764,0.2596198764177054,0.5958260275562288,0.01275609620214862,6.098071200056666,0.8536053761869973,6.78592491945,4.916506000366667
0.05,0.47360761460761464,0.08051118511071342,0.5861803474303475,0.37386224886224884,0.3408751459181769,0.0670363830356066,0.39558717298020085,0.2608902392109271,0.47360761460761464,0.08051118511071344,0.5861803474303475,0.37386224886224884,0.39206505605191805,0.07034870022144891,0.46609763985987684,0.3157354618321133,16.981235320563336,3.8022395716163118,23.292394586333334,13.113461581866666
0.075,0.3677048033665681,0.16812056314037555,0.5083430458430458,0.08868413449295803,0.25921133453312195,0.14253859492901136,0.361184951301036,0.010356305966746042,0.3677048033665681,0.16812056314037555,0.5083430458430458,0.08868413449295803,0.2985301712743169,0.1622181781887269,0.40893697984194766,0.01816096385785016,23.077693426586666,5.896006873831402,28.717410016,14.9629083991
0.1,0.293514091300856,0.1873787165392539,0.49540501165501166,0.09153461734344087,0.16640704864719935,0.14971429150452223,0.3015823330032883,0.0061146111072970175,0.293514091300856,0.1873787165392539,0.49540501165501166,0.09153461734344087,0.20352573750722827,0.17857264629507283,0.3730172065826839,0.011292256150995068,27.454025174,5.8212577090574555,35.532545018166665,19.556709985
0.2,0.2456993504861152,0.3340739906483565,0.8431898656898656,0.08738206238206238,0.05562560977940847,0.10882489151019564,0.2502263898294591,0.0021183147330274973,0.2456993504861152,0.3340739906483565,0.8431898656898656,0.08738206238206239,0.08725597432536161,0.16700551913446993,0.3858671861321216,0.004130082023153972,17.458240410496668,3.4657145857232226,21.933396283833336,12.555155968666666
0.3,0.35717246642246636,0.3619434955535984,0.7863071650571651,0.08362900987900987,0.08393767114414143,0.10821795122453307,0.20331584895972696,0.004332114002874868,0.35717246642246636,0.3619434955535984,0.7863071650571651,0.08362900987900987,0.13314949233666068,0.16959502940720686,0.32091508915914435,0.008290230117923028,9.782333050566667,1.2574660863837959,11.209671918549999,7.958967530733333
0.4,0.48561589799089794,0.21840545480819748,0.6254885392385392,0.09802634865134865,0.12131098832881415,0.06582839598771925,0.15742763340718435,0.003819454212524022,0.48561589799089794,0.21840545480819748,0.6254885392385392,0.09802634865134865,0.19294883872202034,0.10398358114742375,0.24783922489368154,0.007351452159930352,5.854150043326667,0.5470999881533624,6.517512849966667,5.2814349691
0.5,0.3038902768600403,0.21350359925159665,0.47413600288600277,0.060938403105768715,0.07638279303832793,0.0664698242831231,0.13476634268564397,0.0031420638914911826,0.30389027686004033,0.21350359925159668,0.4741360028860029,0.060938403105768715,0.1205504376769998,0.10364954839027603,0.20818637884017135,0.006029608207234001,3.9164587195699996,0.3836632068755456,4.42016141415,3.4384157339666666
0.6,0.25792824862675134,0.16226384675006889,0.39824952824952825,0.07741086021258435,0.06906739385328932,0.059422543532690934,0.12352667643221453,0.004387404744244346,0.25792824862675134,0.16226384675006889,0.39824952824952825,0.07741086021258435,0.10693268734208661,0.09052885468764049,0.18841366807282822,0.00829451863002771,2.711465716363333,0.19507446696139286,2.94428551595,2.437698050333333


==> results/spumante/exp4_spumante_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,1.0,0.25111961315293807,1.0,0.40118198088770607,4.266428033516666
0.01,0.12013764013764013,0.007627401151849662,0.12013764013764013,0.014286471727294482,5.464787133533333
0.05,0.4796756021756022,0.39558717298020085,0.4796756021756021,0.4281027047325353,15.379329768816666
0.075,0.3381005106005106,0.2876168664366246,0.3381005106005106,0.30767547871565487,26.852863597833334
0.1,0.09784597347097347,0.00704752487651973,0.09784597347097347,0.012916067230865356,27.555113283833336
0.2,0.09510549091431444,0.007296693287533828,0.09510549091431444,0.013533621470646743,17.999085199833335
0.3,0.10112789987789987,0.004332114002874868,0.10112789987789986,0.008290230117923028,9.190689233933334
0.4,0.09802634865134865,0.003819454212524022,0.09802634865134865,0.007351452159930352,5.296555697916667
0.5,0.07978518121663282,0.0031420638914911826,0.07978518121663283,0.006029608207234001,3.689355297883333
0.6,0.08667524361603308,0.004387404744244346,0.08667524361603308,0.00829451863002771,2.6106630007500002


==> results/spumante/exp4_spumante_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,1.0,0.2393278006681437,1.0,0.38604115191271104,5.294861467683333
0.01,0.11345168720168719,0.008638833722851947,0.11345168720168719,0.015957202585122364,6.78592491945
0.05,0.42484640359640363,0.2608902392109271,0.4248464035964036,0.3176586586078013,23.292394586333334
0.075,0.5083430458430458,0.3420757333422535,0.5083430458430458,0.40893697984194766,28.717410016
0.1,0.49540501165501166,0.2991433704265021,0.49540501165501166,0.3730172065826839,35.532545018166665
0.2,0.09667103729603732,0.00979878690219115,0.0966710372960373,0.017225734396526603,21.933396283833336
0.3,0.7191887279387279,0.20331584895972696,0.7191887279387279,0.3169292201930882,11.209671918549999
0.4,0.5496793484293485,0.1462420157425917,0.5496793484293485,0.23098485333658866,6.517512849966667
0.5,0.4470816683316683,0.11634347658298459,0.44708166833166835,0.1845900083766701,4.42016141415
0.6,0.07741086021258435,0.004695070442324724,0.07741086021258435,0.008834101740508148,2.94428551595


==> results/spumante/exp4_spumante_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,1.0,0.25264226848493243,1.0,0.4031004357519098,4.133993550133334
0.01,1.0,0.42556659123919816,1.0,0.5958260275562288,4.916506000366667
0.05,0.5861803474303475,0.3910450433277626,0.5861803474303475,0.46609763985987684,13.113461581866666
0.075,0.4665349927849928,0.361184951301036,0.4665349927849928,0.40584306979940915,14.9629083991
0.1,0.41823579198579197,0.3015823330032883,0.41823579198579197,0.3474854489427591,19.556709985
0.2,0.10614829614829616,0.0021183147330274973,0.10614829614829616,0.004130082023153972,12.555155968666666
0.3,0.7863071650571651,0.20164673057207588,0.7863071650571651,0.32091508915914435,7.958967530733333
0.4,0.6254885392385392,0.15180529093246803,0.6254885392385392,0.2442994083852827,5.2814349691
0.5,0.47413600288600277,0.12294177480628166,0.4741360028860029,0.19521079039438105,3.4384157339666666
0.6,0.3897169497169497,0.11131285771219268,0.3897169497169497,0.17316221372682014,2.437698050333333


==> results/spumante/exp4_spumante_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.11125111000110999,0.011273591031854265,0.11125111000111,0.02045970276965276,4.6064631025
0.01,0.11368681155445859,0.0067740606004982485,0.1136868115544586,0.01275609620214862,6.7294707497
0.05,0.503473470973471,0.38208092876981553,0.503473470973471,0.43273081522726353,16.802933363166666
0.075,0.08868413449295803,0.010356305966746042,0.08868413449295803,0.01816096385785016,26.053825601000003
0.1,0.09153461734344087,0.0061146111072970175,0.09153461734344087,0.011292256150995068,29.296314168
0.2,0.08738206238206238,0.008687864144830738,0.08738206238206239,0.015523247604359143,18.757983815666666
0.3,0.09560952935952935,0.0057639938903717765,0.09560952935952935,0.01084236881953627,10.526305135083334
0.4,0.5822036297036297,0.15742763340718435,0.5822036297036297,0.24783922489368154,6.1557768344833335
0.5,0.45751012876012875,0.13476634268564397,0.45751012876012875,0.20818637884017135,3.88549425205
0.6,0.39824952824952825,0.12352667643221453,0.39824952824952825,0.18841366807282822,2.7445614139166663


==> results/spumante/exp4_spumante_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.09571719946719948,0.007944969475464053,0.09571719946719948,0.014618446150112277,5.296650000416666
0.01,0.09107073482073483,0.01015226119873821,0.09107073482073483,0.01826559481924396,6.593667197233333
0.05,0.37386224886224884,0.2747723453021787,0.37386224886224884,0.3157354618321133,16.318057302633335
0.075,0.4368613331113331,0.29482281561894963,0.4368613331113331,0.3520343641567226,18.801459518999998
0.1,0.364549062049062,0.21814740382238956,0.364549062049062,0.27291770862883785,25.329443415
0.2,0.8431898656898656,0.2502263898294591,0.8431898656898656,0.3858671861321216,16.045580784483334
0.3,0.08362900987900987,0.004629668295657604,0.08362900987900987,0.008770553393611383,10.026031434533333
0.4,0.5726816239316239,0.1472605473493026,0.5726816239316239,0.23426925483461847,6.019469865166667
0.5,0.060938403105768715,0.004720307225238183,0.060938403105768715,0.008735402566542514,4.1488668998
0.6,0.33758866133866133,0.10141495993547028,0.33758866133866133,0.15595893454024873,2.820120600866667


==> results/subgroup/exp3_subgroup.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
1.0,0.044960317460317464,0.015855396967618188,0.0642857142857143,0.02222222222222222,0.14538690476190474,0.03751000459682545,0.19166666666666662,0.10555555555555556,0.044960317460317464,0.015855396967618188,0.0642857142857143,0.02222222222222222,0.06461292752359482,0.018675192392024174,0.08349206349206349,0.03671497584541062,3.5381496119499203,0.9836354497085555,5.2267398277918495,2.890973162651062
0.5,0.04001587301587302,0.016195766331506264,0.06,0.02222222222222222,0.17088293650793648,0.05718841620360979,0.25,0.11111111111111112,0.04001587301587302,0.016195766331506264,0.06,0.02222222222222222,0.06477440417179607,0.025405596928354614,0.0967741935483871,0.037037037037037035,4.341470034122467,1.226252014095693,5.786521037419637,3.1671455105145774
0.25,0.05708730158730159,0.0471135504277997,0.14,0.02222222222222222,0.18195238095238092,0.07398240122900838,0.30500000000000005,0.10833333333333332,0.05708730158730159,0.0471135504277997,0.14,0.02222222222222222,0.0817932196022543,0.05355374440402162,0.17471861471861475,0.03687943262411347,5.175758573214212,1.8957615300667345,7.385999500751495,3.1734207034111024
0.1,0.04414285714285714,0.009260267329856528,0.06,0.0375,0.1764285714285714,0.04705895028892929,0.25,0.128125,0.04414285714285714,0.009260267329856528,0.06,0.0375,0.07054196114911837,0.015548739635022334,0.0967741935483871,0.058018867924528296,4.369899334112803,0.5538273410390688,5.136955217520396,3.619862727324168
0.05,0.07845238095238095,0.05040299612265713,0.15714285714285714,0.03333333333333333,0.18715277777777778,0.05461584339206721,0.2821428571428572,0.1472222222222222,0.07845238095238095,0.05040299612265713,0.15714285714285714,0.03333333333333333,0.10667715222142868,0.05718269575132094,0.1956043956043956,0.054358974358974355,5.725256503423054,0.7181276918516509,6.449938877423604,4.710144639015198
0.025,0.06031746031746031,0.024300898484841505,0.1,0.0375,0.2098154761904762,0.06156701735616066,0.315,0.16666666666666663,0.06031746031746031,0.024300898484841505,0.1,0.0375,0.09035378396554507,0.0358910337050783,0.15180722891566265,0.06195652173913043,6.90903468688329,0.7280382739642186,7.763279334704081,6.188789816697438
0.01,0.13753968253968255,0.08547113789579684,0.25,0.05555555555555556,0.25813888888888886,0.0362669123120533,0.313125,0.21944444444444447,0.13753968253968255,0.08547113789579684,0.25,0.05555555555555556,0.1637983115166563,0.07173261332638121,0.2513651735120781,0.08866442199775533,9.589080624580383,0.9686978592074479,10.983690599600473,8.336972105503083


==> results/subgroup/exp3_subgroup_0.csv <==
ncols,JD,SP,SR,F1,time
1.0,0.050793650793650794,0.12301587301587301,0.050793650793650794,0.06552838552838552,2.890973162651062
0.5,0.02222222222222222,0.11111111111111112,0.02222222222222222,0.037037037037037035,3.1671455105145774
0.25,0.02222222222222222,0.10833333333333332,0.02222222222222222,0.03687943262411347,3.1734207034111024
0.1,0.04285714285714286,0.16785714285714284,0.04285714285714286,0.06828087167070218,5.136955217520396
0.05,0.03333333333333333,0.1472222222222222,0.03333333333333333,0.054358974358974355,5.579555070400238
0.025,0.04444444444444444,0.16666666666666663,0.04444444444444444,0.07017543859649121,7.6226955850919085
0.01,0.11964285714285713,0.23616071428571428,0.11964285714285713,0.158823265818247,9.223563619454701


==> results/subgroup/exp3_subgroup_1.csv <==
ncols,JD,SP,SR,F1,time
1.0,0.05,0.19166666666666662,0.05,0.07931034482758621,3.5887125690778094
0.5,0.06,0.25,0.06,0.0967741935483871,3.5826451857884725
0.25,0.04285714285714286,0.16428571428571426,0.04285714285714286,0.06798029556650245,3.7718618551890057
0.1,0.06,0.25,0.06,0.0967741935483871,4.354589366912842
0.05,0.15714285714285714,0.2821428571428572,0.15714285714285714,0.1956043956043956,6.449938877423604
0.025,0.1,0.315,0.1,0.15180722891566265,6.524549829959869
0.01,0.2,0.313125,0.2,0.2201386962552011,8.336972105503083


==> results/subgroup/exp3_subgroup_2.csv <==
ncols,JD,SP,SR,F1,time
1.0,0.0375,0.128125,0.0375,0.058018867924528296,2.967490184307098
0.5,0.025,0.121875,0.025,0.04148936170212766,5.547971908251444
0.25,0.0375,0.15,0.0375,0.06,6.955914191404978
0.1,0.0375,0.128125,0.0375,0.058018867924528296,3.619862727324168
0.05,0.0375,0.159375,0.0375,0.06071428571428571,5.501236629486084
0.025,0.0625,0.17500000000000002,0.0625,0.07760416666666667,6.188789816697438
0.01,0.0625,0.25,0.0625,0.1,9.903466188907624


==> results/subgroup/exp3_subgroup_3.csv <==
ncols,JD,SP,SR,F1,time
1.0,0.02222222222222222,0.10555555555555556,0.02222222222222222,0.03671497584541062,5.2267398277918495
0.5,0.04285714285714286,0.1714285714285714,0.04285714285714286,0.06857142857142857,3.623066528638204
0.25,0.04285714285714286,0.1821428571428571,0.04285714285714286,0.0693877551020408,7.385999500751495
0.1,0.04285714285714286,0.1892857142857143,0.04285714285714286,0.06989010989010991,4.563638357321421
0.05,0.07142857142857142,0.16428571428571426,0.07142857142857142,0.09956709956709955,4.710144639015198
0.025,0.05714285714285714,0.21428571428571427,0.05714285714285714,0.09022556390977444,7.763279334704081
0.01,0.05555555555555556,0.21944444444444447,0.05555555555555556,0.08866442199775533,9.497710609436036


==> results/subgroup/exp3_subgroup_4.csv <==
ncols,JD,SP,SR,F1,time
1.0,0.0642857142857143,0.17857142857142855,0.0642857142857143,0.08349206349206349,3.0168323159217834
0.5,0.05,0.19999999999999998,0.05,0.08,5.786521037419637
0.25,0.14,0.30500000000000005,0.14,0.17471861471861475,4.591596615314484
0.1,0.0375,0.146875,0.0375,0.0597457627118644,4.174451001485189
0.05,0.09285714285714286,0.1827380952380952,0.09285714285714286,0.12314100586238814,6.385407300790151
0.025,0.0375,0.178125,0.0375,0.06195652173913043,6.445858867963155
0.01,0.25,0.2719642857142857,0.25,0.2513651735120781,10.983690599600473


==> results/subgroup/exp4_subgroup.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.024603174603174606,0.002617243245689072,0.02857142857142857,0.02222222222222222,0.10467261904761904,0.01374323068554991,0.12857142857142856,0.09444444444444444,0.024603174603174606,0.002617243245689072,0.02857142857142857,0.02222222222222222,0.03983033915308447,0.004367975951131601,0.04675324675324675,0.03597883597883597,1.7369679927825927,0.48547592407944,2.290042245388031,1.2181208729743958
0.01,0.049206349206349205,0.010272528842910118,0.0625,0.0375,0.1528174603174603,0.024251093014721364,0.18214285714285713,0.11875,0.049206349206349205,0.010272528842910118,0.0625,0.0375,0.07435102088166179,0.014312577937477724,0.09121621621621621,0.056999999999999995,1.950736117362976,0.17925813757469336,2.230285120010376,1.7388235012690225
0.05,0.058531746031746025,0.025342513851519092,0.08412698412698413,0.02222222222222222,0.10607142857142857,0.024629402302896723,0.15000000000000002,0.09206349206349207,0.058531746031746025,0.025342513851519092,0.08412698412698413,0.02222222222222222,0.0667260579296318,0.01921244863570287,0.08763149704326176,0.03617571059431524,1.2489166752497354,0.2092008426343663,1.6021701574325562,1.0950153827667237
0.075,0.07277777777777779,0.020209577635831356,0.08968253968253967,0.03888888888888888,0.09057539682539682,0.018494169644263942,0.12023809523809524,0.07400793650793651,0.07277777777777779,0.020209577635831356,0.08968253968253967,0.03888888888888888,0.07587926770207637,0.01256221475233944,0.08926595965897276,0.055326460481099654,1.1450138322512309,0.1910466636646326,1.301902707417806,0.8894407113393148
0.1,0.08038888888888888,0.022950035830490798,0.10634920634920636,0.05555555555555555,0.08720039682539682,0.015096374596277126,0.11111111111111112,0.07470238095238095,0.08038888888888888,0.022950035830490798,0.10634920634920636,0.05555555555555555,0.07814327941519203,0.012125225319696106,0.08929888691299478,0.060772946859903386,1.091074256102244,0.2990275915166887,1.5711965322494508,0.834012794494629
0.2,0.10546031746031745,0.01379550807632326,0.11900793650793651,0.08928571428571427,0.07277777777777779,0.005797225536116709,0.08300595238095237,0.06860119047619047,0.10546031746031745,0.01379550807632326,0.11900793650793651,0.08928571428571427,0.0849260953117967,0.00763998384021812,0.09622589485062832,0.0769668535894731,0.8102455393473307,0.049694989419300215,0.8650855422019958,0.7544893463452657
0.3,0.1033015873015873,0.013902980379820474,0.11761904761904762,0.08746031746031746,0.07026190476190478,0.004694754296822507,0.07713293650793651,0.06551587301587301,0.1033015873015873,0.013902980379820474,0.11761904761904762,0.08746031746031746,0.0830959602330061,0.0066633683683581975,0.09104927782343111,0.07484913653410377,0.8244149915377299,0.13535587729593102,1.0662523984909058,0.7562424778938294
0.4,0.11187301587301586,0.022810927291104812,0.13607142857142857,0.08174603174603175,0.07096626984126983,0.0048947733087978664,0.07609126984126983,0.06547619047619048,0.11187301587301586,0.022810927291104812,0.13607142857142857,0.08174603174603175,0.08610389031508273,0.010779061787491821,0.09516915194565548,0.07160204864536315,0.8171877543131509,0.12740150269577197,1.0443713704744975,0.7465361674626668
0.5,0.12658730158730158,0.012190874042780263,0.13785714285714284,0.10674603174603176,0.07152579365079366,0.004298128102683168,0.0770734126984127,0.0662202380952381,0.12658730158730158,0.012190874042780263,0.13785714285714284,0.10674603174603176,0.09055898084114297,0.005307069714279687,0.09444514744514743,0.08159279548017642,0.9199824754397075,0.20327299913204144,1.2010459502538045,0.7658963958422343
0.6,0.12039682539682542,0.00947391028374767,0.1319047619047619,0.10674603174603176,0.07182341269841269,0.004305643560288517,0.0770734126984127,0.06701388888888889,0.12039682539682542,0.00947391028374767,0.1319047619047619,0.10674603174603176,0.08913786622636896,0.006036080391242069,0.09429922548507053,0.08207316874523171,0.9953132255872091,0.1446512860827043,1.0887585441271463,0.7383607784907024


==> results/subgroup/exp4_subgroup_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.02222222222222222,0.09444444444444444,0.02222222222222222,0.03597883597883597,1.2181208729743958
0.01,0.04444444444444444,0.15,0.04444444444444444,0.06857142857142856,1.9382874568303425
0.05,0.08412698412698413,0.09206349206349207,0.08412698412698413,0.08763149704326176,1.1631739497184754
0.075,0.08968253968253967,0.07400793650793651,0.08968253968253967,0.08059722630759007,1.2835294087727864
0.1,0.10634920634920636,0.07817460317460317,0.10634920634920636,0.08929888691299478,0.9512346108754476
0.2,0.10853174603174602,0.06860119047619047,0.10853174603174602,0.08331625189730044,0.7878841956456503
0.3,0.11091269841269841,0.0662202380952381,0.11091269841269841,0.08268375928924143,1.0662523984909058
0.4,0.09424603174603174,0.06597222222222221,0.09424603174603174,0.07758450325070188,0.7552426417668661
0.5,0.10674603174603176,0.0662202380952381,0.10674603174603176,0.08159279548017642,1.0723335981369018
0.6,0.10674603174603176,0.06701388888888889,0.10674603174603176,0.08207316874523171,1.0492102384567261


==> results/subgroup/exp4_subgroup_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.02222222222222222,0.09722222222222224,0.02222222222222222,0.03617571059431524,2.290042245388031
0.01,0.04444444444444444,0.14444444444444443,0.04444444444444444,0.06797385620915032,2.230285120010376
0.05,0.02222222222222222,0.09722222222222224,0.02222222222222222,0.03617571059431524,1.2720524509747824
0.075,0.03888888888888888,0.09583333333333334,0.03888888888888888,0.055326460481099654,1.2594181934992472
0.1,0.05555555555555555,0.09305555555555556,0.05555555555555555,0.060772946859903386,1.187402061621348
0.2,0.11900793650793651,0.08300595238095237,0.11900793650793651,0.09622589485062832,0.8650855422019958
0.3,0.11123015873015873,0.07713293650793651,0.11123015873015873,0.09104927782343111,0.7632453163464864
0.4,0.12373015873015873,0.07609126984126983,0.12373015873015873,0.09415561661532096,0.7465361674626668
0.5,0.12373015873015873,0.0770734126984127,0.12373015873015873,0.09429922548507053,0.7677210569381714
0.6,0.12373015873015873,0.0770734126984127,0.12373015873015873,0.09429922548507053,0.7383607784907024


==> results/subgroup/exp4_subgroup_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.025,0.103125,0.025,0.0402439024390244,1.2616383274396261
0.01,0.0625,0.16875,0.0625,0.09121621621621621,1.8795446276664733
0.05,0.07083333333333333,0.09583333333333333,0.07083333333333333,0.06614583333333332,1.11217143535614
0.075,0.07083333333333333,0.08437499999999999,0.07083333333333333,0.07562691743364011,0.990778140227
0.1,0.10333333333333333,0.07895833333333332,0.10333333333333333,0.08866014626839369,0.911525281270345
0.2,0.11761904761904762,0.07086309523809524,0.11761904761904762,0.08843984372228034,0.7832110762596131
0.3,0.11761904761904762,0.07086309523809524,0.11761904761904762,0.08824034949388755,0.7617364088694255
0.4,0.13607142857142857,0.07339285714285713,0.13607142857142857,0.09516915194565548,1.0443713704744975
0.5,0.1319047619047619,0.07318452380952381,0.1319047619047619,0.09229616768548952,1.2010459502538045
0.6,0.1319047619047619,0.07339285714285715,0.1319047619047619,0.09415356609694422,1.0538138151168823


==> results/subgroup/exp4_subgroup_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.02857142857142857,0.12857142857142856,0.02857142857142857,0.04675324675324675,2.106566258271535
0.01,0.05714285714285714,0.18214285714285713,0.05714285714285714,0.08699360341151387,1.9667398810386658
0.05,0.04285714285714286,0.15000000000000002,0.04285714285714286,0.06666666666666667,1.6021701574325562
0.075,0.07936507936507936,0.12023809523809524,0.07936507936507936,0.08926595965897276,1.301902707417806
0.1,0.06825396825396825,0.11111111111111112,0.06825396825396825,0.08057749062774189,1.5711965322494508
0.2,0.09285714285714286,0.07043650793650794,0.09285714285714286,0.07968163249930135,0.8605575362841288
0.3,0.08746031746031746,0.06551587301587301,0.08746031746031746,0.07484913653410377,0.7745983560880025
0.4,0.08174603174603175,0.06547619047619048,0.08174603174603175,0.07160204864536315,0.7721292455991109
0.5,0.1326984126984127,0.0682936507936508,0.1326984126984127,0.090161568109831,0.7929153760274251
0.6,0.11603174603174603,0.06773809523809524,0.11603174603174603,0.08315523968622611,1.0887585441271463


==> results/subgroup/exp4_subgroup_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.025,0.1,0.025,0.04000000000000001,1.8084722598393759
0.01,0.0375,0.11875,0.0375,0.056999999999999995,1.7388235012690225
0.05,0.07261904761904761,0.09523809523809523,0.07261904761904761,0.077010582010582,1.0950153827667237
0.075,0.08511904761904762,0.07842261904761905,0.08511904761904762,0.0785797746290793,0.8894407113393148
0.1,0.06845238095238095,0.07470238095238095,0.06845238095238095,0.0714069264069264,0.834012794494629
0.2,0.08928571428571427,0.07098214285714285,0.08928571428571427,0.0769668535894731,0.7544893463452657
0.3,0.08928571428571427,0.07157738095238095,0.08928571428571427,0.07865727802436664,0.7562424778938294
0.4,0.12357142857142855,0.07389880952380952,0.12357142857142855,0.0920081311183722,0.7676593462626139
0.5,0.13785714285714284,0.07285714285714284,0.13785714285714284,0.09444514744514743,0.7658963958422343
0.6,0.12357142857142855,0.07389880952380952,0.12357142857142855,0.0920081311183722,1.0464227517445883


==> results/tree/exp1_tree.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.48407142857142854,0.023335840352306764,0.51,0.4544047619047619,0.20328502387602918,0.017972889217190497,0.23410422146192328,0.18870119863563461,0.48407142857142854,0.023335840352306764,0.51,0.4544047619047619,0.280379206045655,0.0193816925445357,0.3129531490563045,0.2649397120207684,0.0037116527557373045,0.0006824071577475399,0.004737794399261475,0.0032097776730855305
500.0,0.3948412698412698,0.04622483619472899,0.47428571428571425,0.3653968253968254,0.13522476896350288,0.027245508828783762,0.1527568547335172,0.08703079843452358,0.3948412698412698,0.04622483619472899,0.47428571428571425,0.3653968253968254,0.19222195319568477,0.03244786673082451,0.22269776821317777,0.13753693919363974,0.014894022941589355,0.0004275513332473293,0.015619957447052002,0.01456375519434611
1000.0,0.4387777777777778,0.05640927381946615,0.5272222222222223,0.3733333333333333,0.1315627109298766,0.023567085383101562,0.16570272629186564,0.10340689121176924,0.4387777777777778,0.05640927381946615,0.5272222222222223,0.3733333333333333,0.19364915312698844,0.030893461601492433,0.23724809571797217,0.15606221834756304,0.03784677267074584,0.0020603275408650106,0.041179815928141274,0.03639078934987386
5000.0,0.13293722943722944,0.014903393653278007,0.15230880230880234,0.11316600066600066,0.056461865425015544,0.00979886627500867,0.072572174889103,0.04772904140428672,0.13293722943722944,0.014903393653277999,0.1523088023088023,0.11316600066600066,0.07524434913418995,0.011007280556579482,0.09272531005012563,0.06399932164892977,0.35829021294911706,0.06103216268936157,0.4649763941764832,0.3145097255706787
10000.0,0.10393718781218782,0.016045231112997726,0.13119033744033745,0.08888278388278387,0.05095099452200839,0.006253145768010362,0.06106499587202353,0.045424165561025964,0.10393718781218782,0.016045231112997712,0.13119033744033742,0.08888278388278388,0.06188706926600276,0.009158572579699499,0.0772195867360236,0.053320670352114366,0.6771759231885275,0.01590575074341229,0.6938048561414083,0.6570583860079448
15000.0,0.10077032689532688,0.008379476148482218,0.11002670940170939,0.08712481962481962,0.06720588715867382,0.005112173743436116,0.07314021230511718,0.05964317976513098,0.10077032689532688,0.008379476148482218,0.11002670940170939,0.08712481962481962,0.071143312514574,0.006543804905380966,0.07916765702137842,0.06092376424912535,1.1175006564458212,0.20847697752336095,1.4897415558497111,1.009723420937856
20000.0,0.08249164724164723,0.017678732891538682,0.11172674547674546,0.06450091575091575,0.060795251707610284,0.011270883799450434,0.07090012550225712,0.04823024629337398,0.08249164724164723,0.017678732891538682,0.11172674547674546,0.06450091575091575,0.06083910510308118,0.011358148619381956,0.07687842274002005,0.048409361216936515,1.5144901180267332,0.4568144283954142,2.326893623669942,1.2558223485946656
25000.0,0.07508952158952158,0.010092605534407717,0.08771825396825396,0.06402833277833278,0.057472156508556124,0.008846558360641812,0.06709691538935572,0.04298089538294763,0.07508952158952158,0.01009260553440772,0.08771825396825397,0.06402833277833278,0.05592272261912248,0.009110729661802411,0.06373883324044999,0.0415035135386815,1.8615271345774331,0.5382287529736409,2.823734430472056,1.5956396579742431
50000.0,0.05609919247419247,0.01345990436266685,0.07107503607503607,0.034185259185259186,0.052789447340706154,0.006949005727098888,0.06272440083933822,0.04461301485111008,0.05609919247419247,0.01345990436266685,0.07107503607503607,0.034185259185259186,0.04898215682975624,0.009378807248787296,0.057214141376567246,0.03430688123880299,3.3354001339276635,1.0051120328642436,5.130936054388682,2.8478992303212483
75000.0,0.053258810633810626,0.017528147347475664,0.0740494227994228,0.02543831168831169,0.04639146713705453,0.006216122170724764,0.05187948886257157,0.03589692107027874,0.053258810633810626,0.017528147347475664,0.0740494227994228,0.02543831168831169,0.044434427525266766,0.011044767701495062,0.05372612258905738,0.025747269058176227,6.8784405358632394,0.47331552849108194,7.269205113252004,6.060445670286814
100000.0,0.05463353313353314,0.012014377795809241,0.06722152847152847,0.040873015873015874,0.05389845144651882,0.025779483215569367,0.09914557534834123,0.03743005700726289,0.05463353313353313,0.012014377795809236,0.06722152847152846,0.040873015873015874,0.04603295971487816,0.01154671861125281,0.06532380008171923,0.035947592576926826,7.01915846268336,1.165404175228913,7.727599926789602,4.94549593925476


==> results/tree/exp1_tree_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.51,0.23410422146192328,0.51,0.3129531490563045,0.004737794399261475
500.0,0.3967857142857143,0.14911258512559575,0.3967857142857143,0.20832778489063827,0.01456375519434611
1000.0,0.42166666666666663,0.12220474646287523,0.42166666666666663,0.18221756702774058,0.041179815928141274
5000.0,0.12436202686202685,0.05574615471349899,0.12436202686202685,0.07347250164367891,0.3145097255706787
10000.0,0.10228250915750915,0.045424165561025964,0.10228250915750915,0.05744716952814404,0.6636550585428874
15000.0,0.11002670940170939,0.06553615631166394,0.11002670940170939,0.07201231902593146,1.4897415558497111
20000.0,0.07521520146520147,0.06580674962292608,0.07521520146520147,0.06142345950815891,1.3169663627942403
25000.0,0.08771825396825396,0.060378637566137566,0.08771825396825397,0.06098440931047248,1.647910475730896
50000.0,0.034185259185259186,0.047994851419508947,0.034185259185259186,0.03430688123880299,5.130936054388682
75000.0,0.05408119658119657,0.04607689299032724,0.05408119658119657,0.04394070947331774,6.060445670286814
100000.0,0.06133116883116883,0.09914557534834123,0.06133116883116883,0.06532380008171923,4.94549593925476


==> results/tree/exp1_tree_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.4909920634920635,0.20006393208172527,0.4909920634920635,0.27581185988819945,0.0032097776730855305
500.0,0.3653968253968254,0.14529733762286104,0.3653968253968254,0.196279503689887,0.014593108495076498
1000.0,0.4233333333333333,0.12402797498759953,0.4233333333333333,0.1829684355109275,0.03639078934987386
5000.0,0.11316600066600066,0.04955571781787845,0.11316600066600066,0.06399932164892977,0.4649763941764832
10000.0,0.09969030969030969,0.048511120620914894,0.0996903096903097,0.0592024198816026,0.684403920173645
15000.0,0.10299859862359861,0.06745856492902987,0.10299859862359861,0.07244738194835545,1.0434034903844198
20000.0,0.06450091575091575,0.04903687795392864,0.06450091575091575,0.048409361216936515,2.326893623669942
25000.0,0.07516816516816516,0.06709691538935572,0.07516816516816516,0.060948293768273806,2.823734430472056
50000.0,0.058002414252414244,0.04461301485111008,0.058002414252414244,0.046613316887040894,2.9763227303822837
75000.0,0.0740494227994228,0.04889261389539477,0.0740494227994228,0.05372612258905738,6.92623241742452
100000.0,0.04266636141636141,0.03798397147244665,0.04266636141636141,0.035947592576926826,7.459556770324707


==> results/tree/exp1_tree_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.49940476190476185,0.20093281484492342,0.49940476190476185,0.2812836166823,0.003250745932261149
500.0,0.37166666666666665,0.08703079843452358,0.37166666666666665,0.13753693919363974,0.014839422702789307
1000.0,0.5272222222222223,0.16570272629186564,0.5272222222222223,0.23724809571797217,0.03853050072987874
5000.0,0.15230880230880234,0.072572174889103,0.1523088023088023,0.09272531005012563,0.32761720816294354
10000.0,0.13119033744033745,0.06106499587202353,0.13119033744033742,0.0772195867360236,0.6869573950767517
15000.0,0.10093364968364968,0.07314021230511718,0.10093364968364968,0.07116544032807934,1.009723420937856
20000.0,0.11172674547674546,0.07090012550225712,0.11172674547674546,0.07687842274002005,1.2558223485946656
25000.0,0.06402833277833278,0.04298089538294763,0.06402833277833278,0.0415035135386815,1.626827025413513
50000.0,0.05722333222333222,0.05432066850681959,0.05722333222333222,0.04990392975142205,2.850982411702474
75000.0,0.02543831168831169,0.03589692107027874,0.02543831168831169,0.025747269058176227,7.071833078066508
100000.0,0.06107559107559108,0.03743005700726289,0.06107559107559108,0.038476106893417746,7.414105896155039


==> results/tree/exp1_tree_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.4655555555555556,0.18870119863563461,0.4655555555555556,0.2669076925807027,0.004094358285268148
500.0,0.3660714285714286,0.1419262689010169,0.3660714285714286,0.19626776999108103,0.015619957447052002
1000.0,0.44833333333333325,0.14247121569527338,0.44833333333333325,0.20974944903073892,0.0366134524345398
5000.0,0.13536588411588413,0.04772904140428672,0.13536588411588413,0.06856805211274736,0.33378575642903646
10000.0,0.08888278388278387,0.047110574935157815,0.08888278388278388,0.053320670352114366,0.6938048561414083
15000.0,0.08712481962481962,0.05964317976513098,0.08712481962481962,0.06092376424912535,1.0167816519737243
20000.0,0.07816523754023755,0.07000225916556561,0.07816523754023755,0.06563909434335258,1.3881049911181131
25000.0,0.08214826839826839,0.05860262161953892,0.08214826839826839,0.06373883324044999,1.613524083296458
50000.0,0.07107503607503607,0.05429430108675392,0.07107503607503607,0.056872514894948024,2.870860242843628
75000.0,0.055185439560439566,0.05187948886257157,0.055185439560439566,0.05065580585172851,7.0644864002863565
100000.0,0.06722152847152847,0.04608762217314849,0.06722152847152846,0.04591245743754828,7.54903378089269


==> results/tree/exp1_tree_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.4544047619047619,0.1926229523559393,0.4544047619047619,0.2649397120207684,0.0032655874888102214
500.0,0.47428571428571425,0.1527568547335172,0.47428571428571425,0.22269776821317777,0.014853870868682862
1000.0,0.3733333333333333,0.10340689121176924,0.3733333333333333,0.15606221834756304,0.036519304911295576
5000.0,0.1394834332334332,0.05670623830031058,0.1394834332334332,0.07745656021546804,0.35056198040644326
10000.0,0.09763999888999889,0.05264411562091974,0.09763999888999889,0.06224549983212915,0.6570583860079448
15000.0,0.10276785714285713,0.07025132248242714,0.10276785714285713,0.07916765702137842,1.0278531630833945
20000.0,0.08285013597513596,0.04823024629337398,0.08285013597513598,0.05184518770693788,1.2846632639567057
25000.0,0.06638458763458763,0.05830171258480082,0.06638458763458763,0.05243856323773462,1.5956396579742431
50000.0,0.060009920634920624,0.06272440083933822,0.060009920634920624,0.057214141376567246,2.8478992303212483
75000.0,0.05753968253968253,0.04921141886670036,0.05753968253968254,0.04810223065405397,7.269205113252004
100000.0,0.040873015873015874,0.04884503123139488,0.040873015873015874,0.04450484158477874,7.727599926789602


==> results/tree/exp2_tree.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
2.0,0.05527893348481583,0.0183125637786471,0.0734143144437262,0.025833333333333333,0.058844343857227456,0.021579809880275462,0.0923700410153612,0.034139595103578155,0.05527893348481583,0.0183125637786471,0.0734143144437262,0.025833333333333333,0.05009043574813563,0.014542062038270562,0.05912243112567075,0.02514971047181882,0.01396556297938029,0.0003675317814491715,0.014516766866048176,0.013579857349395753
5.0,0.05876785991785991,0.004432467173209377,0.0659080364080364,0.05473099123099123,0.017191106407378923,0.001916969294386955,0.01945333148476282,0.014650699903595335,0.05876785991785991,0.004432467173209377,0.0659080364080364,0.05473099123099123,0.026380956712168856,0.002680181510182836,0.02993103138499633,0.022990490646701795,0.052085040410359704,0.0016844475633272789,0.05392890771230062,0.04936641057332357
10.0,0.0732907073318838,0.005915489800691893,0.08147772080860317,0.0648102453102453,0.03568624363884171,0.002571116669089318,0.038346723445372696,0.032317737721142895,0.0732907073318838,0.005915489800691888,0.08147772080860315,0.06481024531024529,0.047360907539261685,0.0034142604868032367,0.05151377464704141,0.04273015086036948,0.13611316442489624,0.0058988079634586564,0.14038761059443156,0.1259520411491394
15.0,0.07417917746741277,0.004703086008889566,0.08088643110701935,0.06765721587780411,0.04432432372776245,0.004453960782926692,0.050056631609524185,0.03796282679655815,0.07417917746741277,0.004703086008889566,0.08088643110701935,0.06765721587780411,0.0550141301381318,0.004723406671399297,0.061074391513605844,0.04806178959042289,0.22249648571014408,0.004477500896411156,0.22924099763234457,0.21708146731058756
20.0,0.07216160824469646,0.004880207594793367,0.0774077193231605,0.06736290792540792,0.04908950837368585,0.005913038611238153,0.056595546144478016,0.043768004213857806,0.07216160824469649,0.00488020759479337,0.0774077193231605,0.06736290792540792,0.05784859036848429,0.005744762601609322,0.06488586143713308,0.05271972171065899,0.37059260606765754,0.10626861597744566,0.560288151105245,0.3145171085993449
25.0,0.06607138671785731,0.0043168265615743055,0.07161953601953601,0.05992297310532604,0.05158878095652557,0.0037952405436923204,0.05528208160239781,0.04614385472564933,0.06607138671785731,0.004316826561574303,0.07161953601953601,0.059922973105326044,0.057276341444163305,0.0033154886068044735,0.06042233314107797,0.05182229490378615,0.46334588368733726,0.08718413632029817,0.6191551526387532,0.41891449292500815
30.0,0.06394386289092172,0.005271491301381535,0.07187564287564288,0.05921573007602419,0.05450582544975705,0.0034680518680647405,0.05904443818954195,0.050381341897399776,0.06394386289092172,0.005271491301381533,0.07187564287564288,0.059215730076024195,0.05788614107959476,0.0037733722499912904,0.06224773795154207,0.053912223784744834,0.598522929350535,0.1541315395786284,0.8739270170529684,0.5249483386675516
35.0,0.05955750225498126,0.0023899355239331162,0.06193928690357261,0.05586212993355851,0.04933962345336774,0.0009436980205089623,0.05059812049560172,0.04836810476630548,0.05955750225498126,0.0023899355239331162,0.06193928690357261,0.05586212993355851,0.05307767304191489,0.0014347472479976104,0.05453682378628544,0.05111042455501134,0.6171667369206747,0.010186108882005898,0.6303195834159852,0.6053361574808757
40.0,0.055207625340345935,0.0009527913799977645,0.056506190296631474,0.05393310957833016,0.04657673968429526,0.0016731254406163784,0.04809892071019043,0.04400300478534554,0.055207625340345935,0.0009527913799977645,0.056506190296631474,0.05393310957833016,0.049797390428770974,0.0009807332432572272,0.05111245798501207,0.04835315512828841,0.7132349292437234,0.020808450832233333,0.7478810350100199,0.6951582749684652
45.0,0.05112970515323456,0.00322086560546263,0.054562954293346455,0.04586560135579743,0.04549544248266204,0.0025289234697469963,0.0485393067697848,0.04172005162709117,0.05112970515323456,0.00322086560546263,0.054562954293346455,0.04586560135579743,0.04719512176303216,0.0025465954891944606,0.04943206939604532,0.04368341165214489,0.7867544134457906,0.00992816892233159,0.7963047742843627,0.7702771266301472
50.0,0.046215812390224154,0.0014096746347145995,0.04750479683714978,0.0438701473363238,0.04576300304087909,0.002362317229407139,0.04802587717828638,0.04293858514725607,0.046215812390224154,0.0014096746347145995,0.04750479683714978,0.0438701473363238,0.04503956599380386,0.0015507844664515975,0.046413028509352444,0.042690769718123904,0.9465758681297303,0.08071037339501626,1.0889506856600444,0.8882262269655864


==> results/tree/exp2_tree_0.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.0734143144437262,0.059216534192024384,0.0734143144437262,0.05912243112567075,0.014133258660634359
5.0,0.056497058497058494,0.018309730893848155,0.056497058497058494,0.027353307268289273,0.04936641057332357
10.0,0.0735272089022089,0.034416715359729094,0.0735272089022089,0.04625703997420169,0.14038761059443156
15.0,0.07332529507529507,0.04310281637073996,0.07332529507529507,0.05399308060802195,0.22255170742670696
20.0,0.07731490731490731,0.056595546144478016,0.07731490731490732,0.06488586143713308,0.3145171085993449
25.0,0.06568839493839493,0.054059646464552864,0.06568839493839493,0.058694980932459326,0.41891449292500815
30.0,0.06085583398083398,0.05545202591825566,0.06085583398083398,0.056707756875285925,0.8739270170529684
35.0,0.06193928690357261,0.048767919389292515,0.06193928690357261,0.05332019181514855,0.6053361574808757
40.0,0.054976450632700624,0.046816847688256245,0.054976450632700624,0.049973536392022885,0.6951582749684652
45.0,0.054562954293346455,0.046147599213005264,0.054562954293346455,0.04919372400843206,0.7867149313290914
50.0,0.04750479683714978,0.04773592841563695,0.04750479683714978,0.046413028509352444,1.0889506856600444


==> results/tree/exp2_tree_1.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.05861291486291485,0.04768803473015927,0.05861291486291485,0.049192593568415634,0.01384420394897461
5.0,0.05473099123099123,0.014650699903595335,0.05473099123099123,0.022990490646701795,0.05192728439966838
10.0,0.0648102453102453,0.032317737721142895,0.06481024531024529,0.04273015086036948,0.1259520411491394
15.0,0.08088643110701935,0.050056631609524185,0.08088643110701935,0.061074391513605844,0.2203176180521647
20.0,0.0774077193231605,0.054265697529479254,0.0774077193231605,0.06320596515210408,0.32162444591522216
25.0,0.07161953601953601,0.05322464119101504,0.07161953601953601,0.06042233314107797,0.4284311850865682
30.0,0.06674468124468125,0.05904443818954195,0.06674468124468125,0.06147810178113434,0.5424055496851603
35.0,0.06077082441368156,0.05059812049560172,0.06077082441368156,0.05453682378628544,0.6156940619150798
40.0,0.05393310957833016,0.04794925486686727,0.05393310957833016,0.049773001269039004,0.7478810350100199
45.0,0.04586560135579743,0.04463106115246422,0.04586560135579743,0.04368341165214489,0.7963047742843627
50.0,0.0438701473363238,0.04293858514725607,0.0438701473363238,0.042690769718123904,0.9178719321886698


==> results/tree/exp2_tree_2.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.0521067821067821,0.0923700410153612,0.0521067821067821,0.058835044506008134,0.013753728071848551
5.0,0.0659080364080364,0.01945333148476282,0.0659080364080364,0.02993103138499633,0.052582255999247235
10.0,0.0740152763902764,0.038346723445372696,0.07401527639027639,0.0498054161495418,0.13900930484135945
15.0,0.06765721587780411,0.03796282679655815,0.06765721587780411,0.04806178959042289,0.22329063812891642
20.0,0.06824859168609168,0.044598579617640674,0.06824859168609168,0.05347966919701038,0.560288151105245
25.0,0.05992297310532604,0.04614385472564933,0.059922973105326044,0.05182229490378615,0.6191551526387532
30.0,0.05921573007602419,0.050381341897399776,0.059215730076024195,0.053912223784744834,0.5252648870150248
35.0,0.058597358990216133,0.04836810476630548,0.058597358990216133,0.052175878139313424,0.6303195834159852
40.0,0.056506190296631474,0.04809892071019043,0.056506190296631474,0.05111245798501207,0.7040591438611349
45.0,0.05246021661707934,0.04643919365096475,0.05246021661707934,0.04830767954725,0.7883275389671326
50.0,0.04699169996669997,0.04358493296679412,0.04699169996669997,0.044328881618848334,0.9152238766352335


==> results/tree/exp2_tree_3.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.025833333333333333,0.034139595103578155,0.025833333333333333,0.02514971047181882,0.014516766866048176
5.0,0.05664785214785215,0.01589816940625948,0.05664785214785215,0.02458025651253807,0.05262034336725871
10.0,0.08147772080860317,0.03816675071083956,0.08147772080860315,0.05151377464704141,0.13605841000874838
15.0,0.07450308025308025,0.04406256390123212,0.07450308025308025,0.055162021983127356,0.22924099763234457
20.0,0.07047391497391498,0.04621971436297352,0.07047391497391498,0.05495173434551487,0.33385065793991087
25.0,0.06493130758130758,0.05528208160239781,0.06493130758130758,0.05870030995293231,0.42748838663101196
30.0,0.06102742627742628,0.051742559430065276,0.06102742627742628,0.05508488500526665,0.5249483386675516
35.0,0.05586212993355851,0.04890439625012639,0.05586212993355851,0.05111042455501134,0.6243090192476909
40.0,0.0549606941261353,0.04400300478534554,0.0549606941261353,0.04835315512828841,0.7027072747548421
45.0,0.051153514060376805,0.04172005162709117,0.051153514060376805,0.045358724211288524,0.792147696018219
50.0,0.04608817816170757,0.04652969149642191,0.04608817816170757,0.045501730104338424,0.922606619199117


==> results/tree/exp2_tree_4.csv <==
ncols,JD,SP,SR,F1,time
2.0,0.06642732267732268,0.06080751424501425,0.06642732267732268,0.05815239906876481,0.013579857349395753
5.0,0.06005536130536131,0.01764360034842881,0.06005536130536131,0.027049697748318842,0.05392890771230062
10.0,0.07262308524808524,0.035183290957124316,0.07262308524808524,0.04649815606515407,0.13915845553080242
15.0,0.07452386502386503,0.04643677996075785,0.07452386502386503,0.05677936699548093,0.21708146731058756
20.0,0.06736290792540792,0.043768004213857806,0.06736290792540792,0.05271972171065899,0.32268266677856444
25.0,0.06819472194472195,0.04923368079901282,0.06819472194472195,0.05674178829056078,0.42274020115534466
30.0,0.07187564287564288,0.055908761813522584,0.07187564287564288,0.06224773795154207,0.5260688543319703
35.0,0.06061791103387743,0.050059576365512594,0.06061791103387743,0.054245046913815695,0.6101748625437419
40.0,0.055661682067932074,0.04601567037081681,0.055661682067932074,0.04977480136949247,0.7163689176241557
45.0,0.051606239439572765,0.0485393067697848,0.051606239439572765,0.04943206939604532,0.7702771266301472
50.0,0.046624239649239646,0.04802587717828638,0.046624239649239646,0.04626342001835624,0.8882262269655864


==> results/tree/exp3_tree.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
100.0,0.10631872294372295,0.01405920366368199,0.12315406815406815,0.0840352009102009,0.0544438456828098,0.008366304549777093,0.0638979891360844,0.04323958937374885,0.10631872294372294,0.014059203663681992,0.12315406815406815,0.0840352009102009,0.07017787017339275,0.009756014621421425,0.07911227995097546,0.055244900205441407,0.03164795239766439,0.005291092757754682,0.037609509627024335,0.02333455483118693
90.0,0.11067055167055166,0.02315149833757927,0.14969988344988344,0.09254384504384505,0.05359523406670028,0.009275361177587685,0.06761948005921006,0.04201222796811032,0.11067055167055166,0.02315149833757927,0.14969988344988344,0.09254384504384505,0.07079955140382513,0.01323296988892316,0.0922539131712029,0.05744574649368578,0.03239242792129517,0.004628774264838044,0.03694157997767131,0.02512822945912679
80.0,0.11063414363414363,0.016302935587153275,0.13166416916416918,0.08747710622710622,0.05835434203307902,0.009090345099723614,0.06981621362365847,0.04855860254606639,0.11063414363414363,0.01630293558715326,0.13166416916416915,0.08747710622710622,0.07416867911065306,0.01057580029881701,0.08623831483948967,0.062384453598979886,0.03535065491994222,0.006623452617834509,0.041623258590698244,0.024902029832204183
70.0,0.10163579476079473,0.024355909549252222,0.12983932733932735,0.0692002442002442,0.054616716547507604,0.01098660647189946,0.06777338000164088,0.04154913908065169,0.10163579476079473,0.024355909549252222,0.12983932733932735,0.0692002442002442,0.06863762386836715,0.013742868778034456,0.08628906839859307,0.05003004936253582,0.03935744365056355,0.0048612206682704965,0.04338235855102539,0.031378241380055745
60.0,0.09305799755799755,0.010745748991178274,0.10873432123432122,0.08188061938061937,0.05505390795057034,0.014530816109483586,0.07873014023014024,0.04307477813625355,0.09305799755799755,0.010745748991178288,0.10873432123432125,0.08188061938061937,0.06618702115218075,0.012526867204911795,0.08601905802509552,0.053665856988624826,0.03827088117599488,0.008000230176385072,0.048957852522532146,0.028717549641927083
50.0,0.08992242479742481,0.009361498048853034,0.10129079254079254,0.08033098845598846,0.053722883579756534,0.009423283796331807,0.06811081111153329,0.04548789231768982,0.08992242479742481,0.009361498048853034,0.10129079254079254,0.08033098845598846,0.0633127658092262,0.008549028233112073,0.07760247381770365,0.056589905333397514,0.04147853930791219,0.005009525698371246,0.047671314080556235,0.035094658533732094
40.0,0.08544698357198358,0.012216282864086039,0.09982559107559108,0.07036276223776224,0.0534757584762943,0.009611434956449063,0.06528818952237923,0.04075185897466697,0.08544698357198358,0.012216282864086039,0.09982559107559108,0.07036276223776224,0.06110261533792248,0.007904522334926898,0.06924536732015114,0.049593525062428666,0.04241033395131429,0.006601293562169252,0.053084516525268556,0.035452930132548015
30.0,0.07671550671550673,0.01871439346931438,0.09819375069375068,0.0528052503052503,0.05335945188375561,0.013506267215584835,0.07599978188746304,0.04413374207491855,0.07671550671550673,0.018714393469314382,0.09819375069375069,0.0528052503052503,0.05737902030412602,0.01456991268696053,0.07785991947839425,0.04297477324261137,0.03870640516281128,0.008275623246221595,0.05267667770385742,0.03281087080637614
20.0,0.0629183732933733,0.014033363163052674,0.08226065601065602,0.04814033189033189,0.056998194283085404,0.011314992813645347,0.07539000351500351,0.045649222572299496,0.0629183732933733,0.014033363163052677,0.08226065601065602,0.04814033189033189,0.052925581717064726,0.010821523769337026,0.0691345767896074,0.041667945957844246,0.04264267683029175,0.00931060906125358,0.05212419430414836,0.028555627663930258
10.0,0.04842295204795204,0.01724679242573958,0.07656801531801531,0.02977869352869353,0.055656543526834065,0.019124212051062087,0.08878651520892901,0.04267407241545173,0.04842295204795204,0.01724679242573958,0.07656801531801531,0.02977869352869353,0.04315818075243207,0.013440623854753154,0.06394571765814311,0.027744330869330872,0.03677469571431478,0.012422853619632749,0.050643150011698404,0.023295398553212485
0.0,0.15405261405261403,0.007731208710989204,0.16571248196248195,0.14643710456210454,0.06850173208374508,0.007935982555934877,0.078509819422275,0.062112912755068646,0.15405261405261406,0.007731208710989202,0.16571248196248198,0.14643710456210454,0.09461526616285085,0.008840978236272492,0.10621514583002828,0.08720652006965328,0.007630469799041748,0.0009177074652817359,0.009036282698313395,0.006625938415527344


==> results/tree/exp3_tree_0.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.10755702630702632,0.0638979891360844,0.10755702630702631,0.07911227995097546,0.02333455483118693
90.0,0.10031676656676657,0.04201222796811032,0.10031676656676657,0.05744574649368578,0.02512822945912679
80.0,0.11873883061383061,0.06981621362365847,0.11873883061383061,0.08406830953998995,0.024902029832204183
70.0,0.0933951465201465,0.0633810533104888,0.0933951465201465,0.07354440762615941,0.031378241380055745
60.0,0.08783480408480411,0.04393496021797909,0.08783480408480408,0.05827875965853724,0.028717549641927083
50.0,0.08033098845598846,0.04603121282808784,0.08033098845598846,0.056589905333397514,0.035094658533732094
40.0,0.09491758241758243,0.05788277877093668,0.09491758241758243,0.06782635942952406,0.035452930132548015
30.0,0.0528052503052503,0.04413374207491855,0.0528052503052503,0.04297477324261137,0.03281549215316772
20.0,0.0713659951159951,0.05854742104742105,0.07136599511599512,0.057750616022166704,0.028555627663930258
10.0,0.0446031746031746,0.05382373113854595,0.0446031746031746,0.042058586255014824,0.023295398553212485
0.0,0.15394917582417583,0.06358358919617006,0.15394917582417583,0.0898969133266232,0.006625938415527344


==> results/tree/exp3_tree_1.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.0840352009102009,0.04323958937374885,0.0840352009102009,0.055244900205441407,0.03355365991592407
90.0,0.09735680985680986,0.05162745929869217,0.09735680985680986,0.06619684462475259,0.033514944712320964
80.0,0.08747710622710622,0.052725482850482855,0.08747710622710622,0.062384453598979886,0.03424333731333415
70.0,0.0692002442002442,0.04154913908065169,0.0692002442002442,0.05003004936253582,0.042885780334472656
60.0,0.08777833277833277,0.05187373986977161,0.08777833277833277,0.06375795704997547,0.03278587261835734
50.0,0.09569499944499943,0.05132839878375593,0.09569499944499943,0.062479034488551036,0.03845150470733642
40.0,0.08522186147186146,0.047115157352226315,0.08522186147186146,0.05902547605538866,0.04240343968073527
30.0,0.069259768009768,0.04533988447449985,0.069259768009768,0.05128632292068481,0.03281087080637614
20.0,0.06084020146520146,0.05439723675017793,0.06084020146520146,0.05002304984380227,0.045096945762634275
10.0,0.042473845598845594,0.04267407241545173,0.042473845598845594,0.036408652615667766,0.033358136812845864
0.0,0.14776001776001774,0.06259720947978802,0.1477600177600178,0.0877794735596972,0.007074042161305746


==> results/tree/exp3_tree_2.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.10805916305916306,0.06101274937584462,0.10805916305916306,0.07658203182057494,0.03321241140365601
90.0,0.14969988344988344,0.06761948005921006,0.14969988344988344,0.0922539131712029,0.03539218107859294
80.0,0.13166416916416918,0.06597799345176966,0.13166416916416915,0.08623831483948967,0.04041906992594401
70.0,0.12983932733932735,0.06777338000164088,0.12983932733932735,0.08628906839859307,0.03854124943415324
60.0,0.10873432123432122,0.07873014023014024,0.10873432123432125,0.08601905802509552,0.048957852522532146
50.0,0.10129079254079254,0.06811081111153329,0.10129079254079254,0.07760247381770365,0.0449498454729716
40.0,0.07690712065712066,0.06528818952237923,0.07690712065712066,0.05982234882211988,0.04214959939320882
30.0,0.09313603063603064,0.07599978188746304,0.09313603063603064,0.07785991947839425,0.03575297196706136
20.0,0.08226065601065602,0.07539000351500351,0.08226065601065602,0.0691345767896074,0.038714897632598874
10.0,0.07656801531801531,0.08878651520892901,0.07656801531801531,0.06394571765814311,0.027634096145629884
0.0,0.16571248196248195,0.078509819422275,0.16571248196248198,0.10621514583002828,0.009036282698313395


==> results/tree/exp3_tree_3.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.1087881562881563,0.049764742010982604,0.10878815628815632,0.06568517012437665,0.037609509627024335
90.0,0.09254384504384505,0.051202165281112655,0.09254384504384505,0.06489551886780409,0.03694157997767131
80.0,0.10691038128538129,0.04855860254606639,0.10691038128538129,0.06652901124729367,0.03556557893753052
70.0,0.09409451659451659,0.0468019698358164,0.09409451659451659,0.06092774876018185,0.04338235855102539
60.0,0.08188061938061937,0.04307477813625355,0.08188061938061937,0.053665856988624826,0.04279014269510905
50.0,0.09195693195693197,0.04548789231768982,0.09195693195693197,0.0568166396739309,0.0412253737449646
40.0,0.07036276223776224,0.04075185897466697,0.07036276223776224,0.049593525062428666,0.053084516525268556
30.0,0.07018273393273394,0.0455086744040082,0.07018273393273394,0.047767823420834965,0.05267667770385742
20.0,0.05198468198468198,0.045649222572299496,0.05198468198468198,0.041667945957844246,0.05212419430414836
10.0,0.02977869352869353,0.042912469474969475,0.02977869352869353,0.027744330869330872,0.050643150011698404
0.0,0.14643710456210454,0.062112912755068646,0.14643710456210454,0.08720652006965328,0.007883695761362712


==> results/tree/exp3_tree_4.csv <==
ncols,JD,SP,SR,F1,time
100.0,0.12315406815406815,0.05430415851738851,0.12315406815406815,0.07426496876559525,0.0305296262105306
90.0,0.11343545343545343,0.055514837726376186,0.11343545343545343,0.07320573386168025,0.030985204378763835
80.0,0.10838023088023085,0.054693417693417685,0.10838023088023088,0.07162330632751213,0.041623258590698244
70.0,0.12164973914973914,0.05357804050894027,0.12164973914973914,0.07239684519436555,0.04059958855311076
60.0,0.0990619103119103,0.05765592129870718,0.0990619103119103,0.0692134740386707,0.038102988402048746
50.0,0.0803384115884116,0.05765610285771576,0.0803384115884116,0.06307577573254795,0.047671314080556235
40.0,0.09982559107559108,0.05634080776126232,0.09982559107559108,0.06924536732015114,0.03896118402481079
30.0,0.09819375069375068,0.05581517657788844,0.09819375069375069,0.06700626245810469,0.03947601318359375
20.0,0.04814033189033189,0.05100708753052503,0.04814033189033189,0.046051719971903035,0.048721718788146975
10.0,0.04869103119103119,0.05008592939627423,0.04869103119103119,0.04563361636400381,0.04894269704818725
0.0,0.15640429015429014,0.07570512956542368,0.15640429015429014,0.10197827802825221,0.007532389958699545


==> results/tree/exp4_tree.csv <==
ncols,JD_mean,JD_std,JD_max,JD_min,SP_mean,SP_std,SP_max,SP_min,SR_mean,SR_std,SR_max,SR_min,F1_mean,F1_std,F1_max,F1_min,time_mean,time_std,time_max,time_min
0.0,0.04620523920523921,0.005925903295218141,0.05287878787878788,0.03979166666666667,0.049930297254108094,0.018828927124405093,0.08012686631107682,0.03585338272838273,0.04620523920523921,0.005925903295218144,0.052878787878787886,0.03979166666666667,0.04109147800903544,0.011268478115402793,0.05354433251133958,0.031160161116034,0.01612998406092326,0.0022117123568081666,0.019428459803263347,0.014282004038492838
0.01,0.04157017982017982,0.006794597103419847,0.049459984459984466,0.03130827505827506,0.04833861551423334,0.014226788005604693,0.06805092229199372,0.033495041038144484,0.04157017982017982,0.006794597103419847,0.049459984459984466,0.03130827505827506,0.03750504373846569,0.008717738697208424,0.049641590501589714,0.027652539037482885,0.018260472615559898,0.0015826525254755731,0.02039645512898763,0.016657129923502604
0.05,0.05716079753579754,0.00837798747150397,0.0692567155067155,0.048790237540237535,0.05664031356618473,0.008513219523614947,0.06268226906404617,0.04159620141762999,0.05716079753579754,0.00837798747150397,0.0692567155067155,0.048790237540237535,0.05038933183198831,0.008222183022189725,0.05782417364631346,0.040486698557186784,0.020295852025349937,0.00029883902570604023,0.020519975821177164,0.0198212464650472
0.075,0.05347032134532135,0.012407600840682213,0.07021700521700522,0.03900974025974026,0.05929375687119359,0.012566629979306725,0.07895205077408467,0.04914499562937062,0.05347032134532135,0.012407600840682214,0.07021700521700522,0.03900974025974026,0.04518821074711731,0.00976914387226038,0.05428823072259439,0.031360292711076945,0.021200108528137206,0.0007614079359583569,0.022382251421610513,0.020283504327138265
0.1,0.05782685370185371,0.01109397561838655,0.07028318903318903,0.04320492007992008,0.058303255052412795,0.011319748390298052,0.07106481481481482,0.044480812373724546,0.05782685370185371,0.01109397561838655,0.07028318903318903,0.04320492007992008,0.053868219309915144,0.010542576040410919,0.0634604090085012,0.04210066408112469,0.020239470799763997,0.0007060507696082423,0.021134352684020995,0.019369431336720786
0.2,0.06389399489399489,0.00749121505672015,0.07336566211566212,0.05410409035409036,0.058102411642554516,0.004235901093670031,0.06507577286178981,0.054551835302885716,0.06389399489399489,0.00749121505672015,0.07336566211566212,0.05410409035409036,0.054086222544498644,0.0039974940315586575,0.05902376603777107,0.04981691061771182,0.02254697243372599,0.003484363939083047,0.0272331436475118,0.019475066661834718
0.3,0.06472245809745811,0.01347504790266255,0.0863863913863914,0.050713036963036966,0.05933530853387914,0.009370260685701227,0.07486065521779808,0.05014912749287749,0.06472245809745811,0.013475047902662548,0.0863863913863914,0.05071303696303697,0.05600665680494107,0.00995557201097642,0.07328093989756282,0.048357265289061445,0.021832051277160647,0.001930740650497762,0.02406262159347534,0.01954504648844401
0.4,0.06516618104118103,0.015194535876361819,0.08289557664557665,0.04626859251859251,0.056544806552037793,0.010054594831204177,0.06599732647526765,0.04531515607408464,0.06516618104118105,0.015194535876361817,0.08289557664557665,0.04626859251859252,0.052234787697408566,0.012378405625235796,0.06362111044518394,0.0347589632477821,0.02142722765604655,0.002267707283821498,0.024746882915496825,0.01889643669128418
0.5,0.07967177267177265,0.011558363446100077,0.09529817404817405,0.06794212731712732,0.06303517191612429,0.008587297502584133,0.07665060727560727,0.0540333509083509,0.07967177267177267,0.011558363446100079,0.09529817404817405,0.06794212731712732,0.06299633271133963,0.010926177746416976,0.07994882408337134,0.052808388341726166,0.021225266456604004,0.001893584188688933,0.02422984838485718,0.01939521630605062
0.6,0.07688585026085025,0.011252880739315766,0.08632506382506383,0.057335164835164834,0.06526910908799677,0.007744047089124203,0.07619356169825653,0.05502479002479002,0.07688585026085025,0.011252880739315766,0.08632506382506383,0.057335164835164834,0.06039495298035476,0.006281285033458348,0.0683295871138063,0.05115881602716845,0.020061448415120444,0.001281980436486663,0.022213574250539145,0.018940476576487224


==> results/tree/exp4_tree_0.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.03979166666666667,0.038361780455153954,0.03979166666666667,0.031160161116034,0.014282004038492838
0.01,0.044557178932178934,0.04950320763573776,0.044557178932178934,0.04063788182795803,0.0193760355313619
0.05,0.0692567155067155,0.06268226906404617,0.0692567155067155,0.05782417364631346,0.0198212464650472
0.075,0.05373015873015873,0.06468066565469163,0.05373015873015873,0.05428823072259439,0.020283504327138265
0.1,0.06650793650793652,0.06647646530459031,0.06650793650793652,0.06288784484597117,0.019968609015146892
0.2,0.05410409035409036,0.05867506477262574,0.05410409035409036,0.05012859409068777,0.020451168219248455
0.3,0.06737970362970362,0.05770354259937593,0.06737970362970362,0.05447027292143106,0.02009600798288981
0.4,0.07501068376068376,0.06590223485466401,0.07501068376068376,0.06362111044518394,0.020466641585032145
0.5,0.07300595238095238,0.0540333509083509,0.07300595238095238,0.05460234734666437,0.019949722290039062
0.6,0.07975579975579974,0.06196658576466269,0.07975579975579974,0.0632521125435049,0.019584484895070395


==> results/tree/exp4_tree_1.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.04089972527472527,0.03585338272838273,0.04089972527472527,0.032375314175108784,0.019428459803263347
0.01,0.04326264013764014,0.03580506122879005,0.04326264013764014,0.03060480894133433,0.02039645512898763
0.05,0.05013257575757576,0.04159620141762999,0.05013257575757576,0.040486698557186784,0.020519975821177164
0.075,0.07021700521700522,0.05078155491461943,0.07021700521700522,0.052058164372271704,0.022382251421610513
0.1,0.050911449661449656,0.044480812373724546,0.050911449661449656,0.04210066408112469,0.01995466947555542
0.2,0.0590079365079365,0.055049377705627706,0.0590079365079365,0.04981691061771182,0.0272331436475118
0.3,0.060061882561882565,0.054527799047114245,0.060061882561882565,0.050467887059036445,0.02406262159347534
0.4,0.05316343378843379,0.046728365090166334,0.05316343378843379,0.044151876610764855,0.01889643669128418
0.5,0.06794212731712732,0.05809900417043275,0.06794212731712732,0.052808388341726166,0.021684388319651287
0.6,0.08632506382506383,0.05502479002479002,0.08632506382506383,0.05931701853117076,0.01939408779144287


==> results/tree/exp4_tree_2.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.051365995115995114,0.08012686631107682,0.051365995115995114,0.05354433251133958,0.014579427242279053
0.01,0.03926282051282051,0.06805092229199372,0.03926282051282051,0.0389883983839635,0.017812709013621014
0.05,0.048790237540237535,0.059792806735906014,0.048790237540237535,0.04248477649384969,0.020505011081695557
0.075,0.03900974025974026,0.07895205077408467,0.03900974025974026,0.031360292711076945,0.021307901541392008
0.1,0.07028318903318903,0.07106481481481482,0.07028318903318903,0.0634604090085012,0.020770291487375896
0.2,0.06736291486291486,0.06507577286178981,0.06736291486291486,0.056077753176431974,0.02027198870976766
0.3,0.0863863913863914,0.07486065521779808,0.0863863913863914,0.07328093989756282,0.02252229452133179
0.4,0.06849261849261849,0.06599732647526765,0.06849261849261849,0.056862862319102446,0.022563683986663818
0.5,0.09529817404817405,0.07665060727560727,0.09529817404817405,0.07994882408337134,0.02422984838485718
0.6,0.0811086136086136,0.07619356169825653,0.0811086136086136,0.0683295871138063,0.022213574250539145


==> results/tree/exp4_tree_3.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.04609002109002109,0.03860114696979103,0.04609002109002109,0.035271068692015344,0.014983669916788737
0.01,0.03130827505827506,0.033495041038144484,0.03130827505827506,0.027652539037482885,0.017060033480326333
0.05,0.056628787878787876,0.0594612332112332,0.056628787878787876,0.05494171825082403,0.02045277754465739
0.075,0.04435751748251748,0.04914499562937062,0.04435751748251748,0.03872123340105229,0.02101765473683675
0.1,0.04320492007992008,0.04897927033094497,0.04320492007992008,0.04305276168437691,0.021134352684020995
0.2,0.07336566211566212,0.054551835302885716,0.07336566211566212,0.055384088799890555,0.025303494930267335
0.3,0.059071275946275946,0.05014912749287749,0.05907127594627595,0.048357265289061445,0.01954504648844401
0.4,0.04626859251859251,0.04531515607408464,0.04626859251859252,0.0347589632477821,0.024746882915496825
0.5,0.0738331807081807,0.06463451671785005,0.0738331807081807,0.06111311366138668,0.020867156982421874
0.6,0.07990460927960927,0.06736967049467049,0.07990460927960927,0.059917230686123424,0.018940476576487224


==> results/tree/exp4_tree_4.csv <==
ncols,JD,SP,SR,F1,time
0.0,0.05287878787878788,0.05670830980613591,0.052878787878787886,0.05310651355067946,0.01737635930379232
0.01,0.049459984459984466,0.05483884537650066,0.049459984459984466,0.049641590501589714,0.016657129923502604
0.05,0.060995670995671,0.05966905740210826,0.060995670995671,0.056209292211767556,0.020180249214172365
0.075,0.060037185037185026,0.0529095173832016,0.06003718503718504,0.04951313252859125,0.021009230613708497
0.1,0.058226773226773235,0.060514912437989364,0.058226773226773235,0.057839416929601775,0.019369431336720786
0.2,0.06562937062937062,0.05716000756984365,0.06562937062937062,0.05902376603777107,0.019475066661834718
0.3,0.050713036963036966,0.059435418312229905,0.05071303696303697,0.05345691885761357,0.022934285799662273
0.4,0.08289557664557665,0.05878095026600631,0.08289557664557665,0.061779125864209486,0.02046249310175578
0.5,0.08827942890442889,0.06175838050838051,0.0882794289044289,0.06650899012354962,0.01939521630605062
0.6,0.057335164835164834,0.06579093745760413,0.057335164835164834,0.05115881602716845,0.020174618562062582

